Improved estimations of stochastic chemical kinetics by finite state expansion

Stochastic reaction networks are a fundamental model to describe interactions between species where random fluctuations are relevant. The master equation provides the evolution of the probability distribution across the discrete state space consisting of vectors of population counts for each species. However, since its exact solution is often elusive, several analytical approximations have been proposed. The deterministic rate equation (DRE) gives a macroscopic approximation as a compact system of differential equations that estimate the average populations for each species, but it may be inaccurate in the case of nonlinear interaction dynamics. Here we propose finite state expansion (FSE), an analytical method mediating between the microscopic and the macroscopic interpretations of a stochastic reaction network by coupling the master equation dynamics of a chosen subset of the discrete state space with the mean population dynamics of the DRE. An algorithm translates a network into an expanded one where each discrete state is represented as a further distinct species. This translation exactly preserves the stochastic dynamics, but the DRE of the expanded network can be interpreted as a correction to the original one. The effectiveness of FSE is demonstrated in models that challenge state-of-the-art techniques due to intrinsic noise, multi-scale populations, and multi-stability.

==> matlab/exportfig/license.txt <==
Copyright (c) 2016, The MathWorks, Inc.
All rights reserved.

Redistribution and use in source and binary forms, with or without
modification, are permitted provided that the following conditions are
met:

    * Redistributions of source code must retain the above copyright
      notice, this list of conditions and the following disclaimer.
    * Redistributions in binary form must reproduce the above copyright
      notice, this list of conditions and the following disclaimer in
      the documentation and/or other materials provided with the distribution.
    * In all cases, the software is, and all modifications and derivatives
      of the software shall be, licensed to you solely for use in conjunction
      with MathWorks products and service offerings.

THIS SOFTWARE IS PROVIDED BY THE COPYRIGHT HOLDERS AND CONTRIBUTORS "AS IS"
AND ANY EXPRESS OR IMPLIED WARRANTIES, INCLUDING, BUT NOT LIMITED TO, THE
IMPLIED WARRANTIES OF MERCHANTABILITY AND FITNESS FOR A PARTICULAR PURPOSE
ARE DISCLAIMED. IN NO EVENT SHALL THE COPYRIGHT OWNER OR CONTRIBUTORS BE
LIABLE FOR ANY DIRECT, INDIRECT, INCIDENTAL, SPECIAL, EXEMPLARY, OR
CONSEQUENTIAL DAMAGES (INCLUDING, BUT NOT LIMITED TO, PROCUREMENT OF
SUBSTITUTE GOODS OR SERVICES; LOSS OF USE, DATA, OR PROFITS; OR BUSINESS
INTERRUPTION) HOWEVER CAUSED AND ON ANY THEORY OF LIABILITY, WHETHER IN
CONTRACT, STRICT LIABILITY, OR TORT (INCLUDING NEGLIGENCE OR OTHERWISE)
ARISING IN ANY WAY OUT OF THE USE OF THIS SOFTWARE, EVEN IF ADVISED OF THE
POSSIBILITY OF SUCH DAMAGE.


==> matlab/heterodimerization/results/grima_heterodim5_fsp40.csv <==
0,0,0
0.0010067,2.3827,0.071812
0.0020134,4.3209,0.46696
0.0030201,5.7344,1.2453
0.0040268,6.6374,2.2431
0.0050336,7.032,3.1721
0.0060403,6.9451,3.7882
0.007047,6.4677,3.9997
0.0080537,5.7353,3.8537
0.0090604,4.8855,3.4657
0.010067,4.0276,2.957
0.011074,3.2334,2.4228
0.012081,2.5403,1.9233
0.013087,1.9608,1.4893
0.014094,1.4916,1.1307
0.015101,1.121,0.84493
0.016107,0.83385,0.62338
0.017114,0.61491,0.45516
0.018121,0.45009,0.32951
0.019128,0.32734,0.23687
0.020134,0.23674,0.16929
0.021141,0.17037,0.12039
0.022148,0.12208,0.085266
0.023154,0.087147,0.060182
0.024161,0.062,0.042353
0.025168,0.043976,0.02973
0.026174,0.031112,0.020827
0.027181,0.021965,0.01457
0.028188,0.015479,0.010181
0.029195,0.010889,0.007105
0.030201,0.0076463,0.0049518
0.031208,0.0053606,0.0034469
0.032215,0.0037534,0.0023975
0.033221,0.0026266,0.0016679
0.034228,0.0018425,0.0011649
0.035235,0.0012953,0.00081628
0.036242,0.00091158,0.00057288
0.037248,0.00064394,0.00040369
0.038255,0.00045222,0.00028228
0.039262,0.00031643,0.0001965
0.040268,0.0002209,0.00013647
0.041275,0.00015431,9.5071e-05
0.042282,0.00010851,6.6889e-05
0.043289,7.7181e-05,4.7734e-05
0.044295,5.4568e-05,3.3827e-05
0.045302,3.8028e-05,2.3695e-05
0.046309,2.6257e-05,1.6292e-05
0.047315,1.6559e-05,1.0128e-05
0.048322,9.9598e-06,5.9096e-06
0.049329,5.7298e-06,3.2785e-06
0.050336,2.635e-06,1.35e-06
0.051342,1.5777e-06,7.7869e-07
0.052349,8.506e-07,4.0253e-07
0.053356,7.1141e-07,3.5777e-07
0.054362,7.6735e-07,4.2768e-07
0.055369,7.8946e-07,4.649e-07
0.056376,7.1073e-07,4.2981e-07
0.057383,6.1067e-07,3.7789e-07
0.058389,6.2448e-07,3.847e-07
0.059396,1.1272e-06,6.8399e-07
0.060403,1.5996e-06,9.6171e-07
0.061409,1.9753e-06,1.1795e-06
0.062416,2.1899e-06,1.2999e-06
0.063423,2.1794e-06,1.286e-06
0.06443,1.8803e-06,1.1006e-06
0.065436,1.2293e-06,7.0737e-07
0.066443,1.2825e-06,7.3688e-07
0.06745,1.2852e-06,7.3157e-07
0.068456,1.2324e-06,6.9544e-07
0.069463,1.1132e-06,6.2255e-07
0.07047,9.1635e-07,5.069e-07
0.071477,6.3108e-07,3.427e-07
0.072483,2.4642e-07,1.241e-07
0.07349,3.7232e-07,1.8397e-07
0.074497,2.6116e-07,1.2772e-07
0.075503,1.652e-07,7.9724e-08
0.07651,9.5905e-08,4.638e-08
0.077517,5.151e-08,2.553e-08
0.078523,2.5219e-08,1.2975e-08
0.07953,7.4339e-09,3.9761e-09
0.080537,2.5724e-11,1.8356e-11
0.081544,6.12e-11,4.6853e-11
0.08255,1.0853e-10,8.4943e-11
0.083557,1.6892e-10,1.3367e-10
0.084564,2.4368e-10,1.941e-10
0.08557,3.3411e-10,2.6732e-10
0.086577,4.4154e-10,3.5441e-10
0.087584,5.488e-10,4.416e-10
0.088591,6.0445e-10,4.8772e-10
0.089597,6.4842e-10,5.2482e-10
0.090604,6.7799e-10,5.5072e-10
0.091611,6.906e-10,5.634e-10
0.092617,6.8367e-10,5.6082e-10
0.093624,6.5463e-10,5.4096e-10
0.094631,6.0409e-10,5.0421e-10
0.095638,6.496e-10,5.4153e-10
0.096644,6.8988e-10,5.745e-10
0.097651,7.2391e-10,6.0228e-10
0.098658,7.5067e-10,6.2404e-10
0.099664,7.6916e-10,6.3896e-10
0.10067,7.7835e-10,6.4621e-10
0.10168,7.7722e-10,6.4495e-10
0.10268,7.6477e-10,6.3436e-10
0.10369,7.3998e-10,6.1361e-10
0.1047,7.0182e-10,5.8186e-10
0.1057,6.4929e-10,5.383e-10
0.10671,5.8136e-10,4.8208e-10
0.10772,4.9703e-10,4.1239e-10
0.10872,3.9527e-10,3.2838e-10
0.10973,2.9143e-10,2.4269e-10
0.11074,2.9483e-10,2.4562e-10
0.11174,3.0542e-10,2.5456e-10
0.11275,3.2387e-10,2.7009e-10
0.11376,3.5064e-10,2.926e-10
0.11477,3.8614e-10,3.2249e-10
0.11577,4.3088e-10,3.6023e-10
0.11678,4.8548e-10,4.0631e-10
0.11779,5.5066e-10,4.6137e-10
0.11879,6.2724e-10,5.2604e-10
0.1198,7.1589e-10,6.0088e-10
0.12081,8.1737e-10,6.8657e-10
0.12181,9.3264e-10,7.8397e-10
0.12282,1.0625e-09,8.9366e-10
0.12383,1.2076e-09,1.0162e-09
0.12483,1.3412e-09,1.129e-09
0.12584,1.3831e-09,1.164e-09
0.12685,1.4163e-09,1.1917e-09
0.12785,1.4401e-09,1.2112e-09
0.12886,1.4534e-09,1.2219e-09
0.12987,1.4553e-09,1.223e-09
0.13087,1.445e-09,1.2136e-09
0.13188,1.4216e-09,1.193e-09
0.13289,1.3841e-09,1.1604e-09
0.13389,1.3315e-09,1.1151e-09
0.1349,1.2631e-09,1.0563e-09
0.13591,1.178e-09,9.8327e-10
0.13691,1.075e-09,8.9513e-10
0.13792,9.5352e-10,7.9117e-10
0.13893,8.1247e-10,6.7061e-10
0.13993,7.1564e-10,5.9202e-10
0.14094,6.2427e-10,5.1435e-10
0.14195,5.3503e-10,4.3848e-10
0.14295,4.4878e-10,3.653e-10
0.14396,3.6667e-10,2.9581e-10
0.14497,2.8961e-10,2.3088e-10
0.14597,2.1866e-10,1.7148e-10
0.14698,1.5477e-10,1.1851e-10
0.14799,9.9019e-11,7.2919e-11
0.14899,5.2332e-11,3.5593e-11
0.15,1.563e-11,7.4161e-12


==> matlab/heterodimerization/results/grima_heterodimerization10_emre.csv <==
0,0,0
0.001,2.3756,0.06292
0.002,4.3889,0.36918
0.003,6.025,0.93961
0.004,7.3189,1.7446
0.005,8.3221,2.7378
0.006,9.1024,3.8567
0.007,9.7245,5.0411
0.008,10.238,6.2464
0.009,10.675,7.4439
0.01,11.056,8.6173
0.011,11.395,9.7579
0.012,11.698,10.862
0.013,11.971,11.927
0.014,12.218,12.953
0.015,12.441,13.941
0.016,12.643,14.891
0.017,12.825,15.804
0.018,12.991,16.681
0.019,13.141,17.522
0.02,13.276,18.33
0.021,13.399,19.104
0.022,13.51,19.847
0.023,13.61,20.558
0.024,13.701,21.239
0.025,13.783,21.891
0.026,13.858,22.516
0.027,13.925,23.113
0.028,13.986,23.684
0.029,14.041,24.23
0.03,14.091,24.753
0.031,14.136,25.251
0.032,14.177,25.728
0.033,14.214,26.184
0.034,14.247,26.618
0.035,14.278,27.034
0.036,14.305,27.43
0.037,14.33,27.808
0.038,14.352,28.169
0.039,14.372,28.514
0.04,14.391,28.842
0.041,14.407,29.156
0.042,14.422,29.455
0.043,14.436,29.74
0.044,14.448,30.011
0.045,14.46,30.271
0.046,14.47,30.517
0.047,14.479,30.753
0.048,14.487,30.977
0.049,14.494,31.191
0.05,14.501,31.395
0.051,14.507,31.589
0.052,14.513,31.774
0.053,14.518,31.95
0.054,14.522,32.117
0.055,14.526,32.277
0.056,14.53,32.429
0.057,14.533,32.574
0.058,14.537,32.712
0.059,14.539,32.844
0.06,14.542,32.969
0.061,14.544,33.088
0.062,14.546,33.202
0.063,14.548,33.31
0.064,14.55,33.412
0.065,14.551,33.51
0.066,14.552,33.603
0.067,14.554,33.692
0.068,14.555,33.777
0.069,14.556,33.857
0.07,14.557,33.933
0.071,14.557,34.006
0.072,14.558,34.076
0.073,14.559,34.142
0.074,14.56,34.204
0.075,14.56,34.264
0.076,14.561,34.321
0.077,14.561,34.375
0.078,14.561,34.426
0.079,14.562,34.475
0.08,14.562,34.522
0.081,14.562,34.566
0.082,14.563,34.609
0.083,14.563,34.649
0.084,14.563,34.687
0.085,14.563,34.723
0.086,14.564,34.758
0.087,14.564,34.791
0.088,14.564,34.822
0.089,14.564,34.852
0.09,14.564,34.88
0.091,14.564,34.907
0.092,14.564,34.933
0.093,14.564,34.957
0.094,14.565,34.981
0.095,14.565,35.003
0.096,14.565,35.024
0.097,14.565,35.044
0.098,14.565,35.063
0.099,14.565,35.081
0.1,14.565,35.098
0.101,14.565,35.115
0.102,14.565,35.13
0.103,14.565,35.145
0.104,14.565,35.159
0.105,14.565,35.173
0.106,14.565,35.185
0.107,14.565,35.197
0.108,14.565,35.209
0.109,14.565,35.22
0.11,14.565,35.23
0.111,14.565,35.24
0.112,14.565,35.25
0.113,14.565,35.259
0.114,14.565,35.267
0.115,14.565,35.276
0.116,14.565,35.283
0.117,14.565,35.291
0.118,14.565,35.298
0.119,14.565,35.304
0.12,14.565,35.311
0.121,14.565,35.317
0.122,14.565,35.323
0.123,14.565,35.328
0.124,14.565,35.333
0.125,14.565,35.338
0.126,14.565,35.343
0.127,14.565,35.347
0.128,14.565,35.352
0.129,14.565,35.356
0.13,14.565,35.36
0.131,14.565,35.363
0.132,14.565,35.367
0.133,14.565,35.37
0.134,14.565,35.373
0.135,14.565,35.376
0.136,14.565,35.379
0.137,14.565,35.382
0.138,14.565,35.384
0.139,14.565,35.387
0.14,14.565,35.389
0.141,14.565,35.391
0.142,14.565,35.393
0.143,14.565,35.395
0.144,14.565,35.397
0.145,14.565,35.399
0.146,14.565,35.401
0.147,14.565,35.403
0.148,14.565,35.404
0.149,14.565,35.406
0.15,14.565,35.407


==> matlab/heterodimerization/results/grima_heterodimerization16_emre.csv <==
0,0,0
0.001,2.384,0.054492
0.002,4.4859,0.27224
0.003,6.3451,0.61952
0.004,7.953,1.1105
0.005,9.2936,1.7664
0.006,10.395,2.5637
0.007,11.31,3.4556
0.008,12.086,4.3977
0.009,12.761,5.3579
0.01,13.357,6.3167
0.011,13.889,7.2635
0.012,14.367,8.1926
0.013,14.799,9.0988
0.014,15.19,9.9803
0.015,15.544,10.837
0.016,15.866,11.668
0.017,16.156,12.473
0.018,16.419,13.252
0.019,16.656,14.006
0.02,16.871,14.734
0.021,17.066,15.436
0.022,17.242,16.114
0.023,17.401,16.766
0.024,17.546,17.393
0.025,17.676,17.997
0.026,17.795,18.578
0.027,17.902,19.135
0.028,17.999,19.67
0.029,18.086,20.184
0.03,18.166,20.676
0.031,18.237,21.149
0.032,18.301,21.601
0.033,18.359,22.035
0.034,18.412,22.45
0.035,18.46,22.847
0.036,18.503,23.227
0.037,18.542,23.59
0.038,18.577,23.938
0.039,18.61,24.27
0.04,18.639,24.588
0.041,18.665,24.891
0.042,18.689,25.181
0.043,18.711,25.458
0.044,18.731,25.722
0.045,18.749,25.974
0.046,18.765,26.215
0.047,18.78,26.445
0.048,18.793,26.664
0.049,18.806,26.873
0.05,18.816,27.073
0.051,18.826,27.263
0.052,18.835,27.445
0.053,18.844,27.618
0.054,18.851,27.782
0.055,18.857,27.939
0.056,18.863,28.088
0.057,18.868,28.23
0.058,18.873,28.366
0.059,18.877,28.496
0.06,18.881,28.62
0.061,18.885,28.737
0.062,18.888,28.848
0.063,18.891,28.954
0.064,18.893,29.056
0.065,18.895,29.153
0.066,18.898,29.245
0.067,18.9,29.334
0.068,18.902,29.417
0.069,18.903,29.497
0.07,18.905,29.572
0.071,18.906,29.644
0.072,18.908,29.713
0.073,18.909,29.779
0.074,18.91,29.842
0.075,18.911,29.902
0.076,18.912,29.958
0.077,18.913,30.012
0.078,18.914,30.063
0.079,18.915,30.112
0.08,18.915,30.159
0.081,18.916,30.204
0.082,18.917,30.246
0.083,18.917,30.286
0.084,18.917,30.325
0.085,18.918,30.361
0.086,18.918,30.396
0.087,18.919,30.429
0.088,18.919,30.46
0.089,18.919,30.491
0.09,18.919,30.518
0.091,18.92,30.544
0.092,18.92,30.569
0.093,18.92,30.593
0.094,18.92,30.615
0.095,18.92,30.636
0.096,18.92,30.657
0.097,18.92,30.676
0.098,18.92,30.695
0.099,18.92,30.713
0.1,18.92,30.731
0.101,18.92,30.748
0.102,18.921,30.764
0.103,18.921,30.778
0.104,18.921,30.791
0.105,18.921,30.804
0.106,18.921,30.816
0.107,18.921,30.828
0.108,18.921,30.839
0.109,18.921,30.85
0.11,18.921,30.86
0.111,18.921,30.87
0.112,18.921,30.88
0.113,18.921,30.89
0.114,18.921,30.899
0.115,18.921,30.908
0.116,18.921,30.916
0.117,18.921,30.923
0.118,18.921,30.93
0.119,18.921,30.936
0.12,18.921,30.943
0.121,18.921,30.949
0.122,18.921,30.955
0.123,18.921,30.961
0.124,18.921,30.966
0.125,18.921,30.972
0.126,18.921,30.978
0.127,18.921,30.983
0.128,18.921,30.988
0.129,18.921,30.992
0.13,18.921,30.996
0.131,18.921,31
0.132,18.921,31.004
0.133,18.921,31.007
0.134,18.921,31.011
0.135,18.921,31.014
0.136,18.921,31.017
0.137,18.921,31.02
0.138,18.921,31.023
0.139,18.921,31.026
0.14,18.921,31.029
0.141,18.921,31.032
0.142,18.921,31.034
0.143,18.921,31.036
0.144,18.921,31.039
0.145,18.921,31.041
0.146,18.921,31.043
0.147,18.921,31.045
0.148,18.921,31.046
0.149,18.921,31.048
0.15,18.921,31.05


==> matlab/heterodimerization/results/grima_heterodimerization1_emre.csv <==
0,0,0
0.001,2.363,0.075569
0.002,4.2435,0.51462
0.003,5.5451,1.4195
0.004,6.368,2.6955
0.005,6.865,4.1949
0.006,7.163,5.7961
0.007,7.3459,7.4197
0.008,7.4639,9.0201
0.009,7.5454,10.573
0.01,7.6059,12.068
0.011,7.6536,13.499
0.012,7.6932,14.866
0.013,7.7273,16.17
0.014,7.7571,17.414
0.015,7.7837,18.598
0.016,7.8075,19.726
0.017,7.8289,20.8
0.018,7.8482,21.823
0.019,7.8657,22.797
0.02,7.8815,23.725
0.021,7.8957,24.607
0.022,7.9086,25.448
0.023,7.9203,26.248
0.024,7.9309,27.009
0.025,7.9404,27.734
0.026,7.9491,28.424
0.027,7.9569,29.081
0.028,7.964,29.706
0.029,7.9704,30.301
0.03,7.9762,30.867
0.031,7.9815,31.406
0.032,7.9862,31.919
0.033,7.9905,32.407
0.034,7.9944,32.871
0.035,7.9979,33.313
0.036,8.0011,33.734
0.037,8.004,34.134
0.038,8.0066,34.515
0.039,8.0089,34.877
0.04,8.0111,35.222
0.041,8.013,35.55
0.042,8.0148,35.862
0.043,8.0163,36.159
0.044,8.0178,36.442
0.045,8.0191,36.711
0.046,8.0202,36.967
0.047,8.0213,37.21
0.048,8.0222,37.442
0.049,8.0231,37.662
0.05,8.0239,37.872
0.051,8.0246,38.071
0.052,8.0252,38.261
0.053,8.0258,38.442
0.054,8.0264,38.613
0.055,8.0268,38.777
0.056,8.0273,38.932
0.057,8.0277,39.08
0.058,8.028,39.221
0.059,8.0283,39.355
0.06,8.0286,39.482
0.061,8.0289,39.603
0.062,8.0291,39.718
0.063,8.0293,39.828
0.064,8.0295,39.932
0.065,8.0297,40.032
0.066,8.0299,40.126
0.067,8.03,40.216
0.068,8.0301,40.301
0.069,8.0302,40.382
0.07,8.0303,40.46
0.071,8.0304,40.533
0.072,8.0305,40.603
0.073,8.0306,40.67
0.074,8.0307,40.733
0.075,8.0307,40.793
0.076,8.0308,40.851
0.077,8.0309,40.905
0.078,8.0309,40.957
0.079,8.0309,41.006
0.08,8.031,41.053
0.081,8.031,41.098
0.082,8.0311,41.14
0.083,8.0311,41.181
0.084,8.0311,41.219
0.085,8.0311,41.256
0.086,8.0312,41.29
0.087,8.0312,41.323
0.088,8.0312,41.355
0.089,8.0312,41.385
0.09,8.0312,41.413
0.091,8.0312,41.44
0.092,8.0312,41.466
0.093,8.0313,41.491
0.094,8.0313,41.514
0.095,8.0313,41.536
0.096,8.0313,41.557
0.097,8.0313,41.577
0.098,8.0313,41.596
0.099,8.0313,41.615
0.1,8.0313,41.632
0.101,8.0313,41.648
0.102,8.0313,41.664
0.103,8.0313,41.679
0.104,8.0313,41.693
0.105,8.0313,41.706
0.106,8.0313,41.719
0.107,8.0313,41.731
0.108,8.0313,41.743
0.109,8.0313,41.754
0.11,8.0313,41.764
0.111,8.0313,41.774
0.112,8.0313,41.784
0.113,8.0313,41.793
0.114,8.0313,41.801
0.115,8.0313,41.81
0.116,8.0313,41.817
0.117,8.0314,41.825
0.118,8.0314,41.832
0.119,8.0314,41.838
0.12,8.0314,41.845
0.121,8.0314,41.851
0.122,8.0314,41.857
0.123,8.0314,41.862
0.124,8.0314,41.867
0.125,8.0314,41.872
0.126,8.0314,41.877
0.127,8.0314,41.881
0.128,8.0314,41.886
0.129,8.0314,41.89
0.13,8.0314,41.893
0.131,8.0314,41.897
0.132,8.0314,41.901
0.133,8.0314,41.904
0.134,8.0314,41.907
0.135,8.0314,41.91
0.136,8.0314,41.913
0.137,8.0314,41.916
0.138,8.0314,41.918
0.139,8.0314,41.921
0.14,8.0314,41.923
0.141,8.0314,41.925
0.142,8.0314,41.927
0.143,8.0314,41.929
0.144,8.0314,41.931
0.145,8.0314,41.933
0.146,8.0314,41.935
0.147,8.0314,41.937
0.148,8.0314,41.938
0.149,8.0314,41.94
0.15,8.0314,41.941


==> matlab/heterodimerization/results/grima_heterodimerization3_emre.csv <==
0,0,0
0.001,2.3658,0.072758
0.002,4.2758,0.4823
0.003,5.6517,1.3129
0.004,6.5793,2.4842
0.005,7.1888,3.8711
0.006,7.5939,5.3651
0.007,7.8744,6.8911
0.008,8.0803,8.4037
0.009,8.2408,9.8778
0.01,8.3726,11.301
0.011,8.4849,12.668
0.012,8.5831,13.976
0.013,8.6703,15.227
0.014,8.7483,16.422
0.015,8.8186,17.563
0.016,8.882,18.652
0.017,8.9392,19.69
0.018,8.991,20.681
0.019,9.0379,21.625
0.02,9.0803,22.526
0.021,9.1186,23.385
0.022,9.1533,24.203
0.023,9.1847,24.983
0.024,9.2131,25.727
0.025,9.2389,26.436
0.026,9.2621,27.111
0.027,9.2832,27.755
0.028,9.3022,28.368
0.029,9.3195,28.952
0.03,9.3351,29.508
0.031,9.3492,30.038
0.032,9.3619,30.543
0.033,9.3735,31.024
0.034,9.3839,31.482
0.035,9.3934,31.918
0.036,9.402,32.333
0.037,9.4097,32.728
0.038,9.4167,33.105
0.039,9.4231,33.463
0.04,9.4288,33.804
0.041,9.434,34.129
0.042,9.4387,34.438
0.043,9.4429,34.733
0.044,9.4468,35.013
0.045,9.4503,35.28
0.046,9.4534,35.534
0.047,9.4563,35.775
0.048,9.4588,36.005
0.049,9.4612,36.224
0.05,9.4633,36.432
0.051,9.4652,36.631
0.052,9.4669,36.819
0.053,9.4685,36.999
0.054,9.4699,37.17
0.055,9.4712,37.332
0.056,9.4723,37.487
0.057,9.4734,37.634
0.058,9.4743,37.774
0.059,9.4752,37.908
0.06,9.476,38.035
0.061,9.4767,38.155
0.062,9.4773,38.27
0.063,9.4779,38.38
0.064,9.4784,38.483
0.065,9.4789,38.582
0.066,9.4793,38.677
0.067,9.4797,38.766
0.068,9.48,38.851
0.069,9.4804,38.932
0.07,9.4806,39.009
0.071,9.4809,39.083
0.072,9.4811,39.153
0.073,9.4813,39.219
0.074,9.4815,39.282
0.075,9.4817,39.342
0.076,9.4819,39.4
0.077,9.482,39.454
0.078,9.4821,39.506
0.079,9.4823,39.555
0.08,9.4824,39.602
0.081,9.4825,39.646
0.082,9.4825,39.689
0.083,9.4826,39.729
0.084,9.4827,39.768
0.085,9.4828,39.804
0.086,9.4828,39.839
0.087,9.4829,39.872
0.088,9.4829,39.903
0.089,9.483,39.933
0.09,9.483,39.962
0.091,9.483,39.989
0.092,9.4831,40.014
0.093,9.4831,40.039
0.094,9.4831,40.062
0.095,9.4831,40.084
0.096,9.4832,40.105
0.097,9.4832,40.125
0.098,9.4832,40.144
0.099,9.4832,40.163
0.1,9.4832,40.18
0.101,9.4832,40.196
0.102,9.4832,40.212
0.103,9.4833,40.227
0.104,9.4833,40.241
0.105,9.4833,40.254
0.106,9.4833,40.267
0.107,9.4833,40.279
0.108,9.4833,40.291
0.109,9.4833,40.302
0.11,9.4833,40.312
0.111,9.4833,40.322
0.112,9.4833,40.332
0.113,9.4833,40.341
0.114,9.4833,40.349
0.115,9.4833,40.358
0.116,9.4833,40.365
0.117,9.4833,40.373
0.118,9.4833,40.38
0.119,9.4833,40.386
0.12,9.4833,40.393
0.121,9.4833,40.399
0.122,9.4833,40.405
0.123,9.4833,40.41
0.124,9.4833,40.415
0.125,9.4833,40.42
0.126,9.4833,40.425
0.127,9.4833,40.429
0.128,9.4833,40.434
0.129,9.4833,40.438
0.13,9.4833,40.441
0.131,9.4834,40.445
0.132,9.4834,40.449
0.133,9.4834,40.452
0.134,9.4834,40.455
0.135,9.4834,40.458
0.136,9.4834,40.461
0.137,9.4834,40.464
0.138,9.4834,40.466
0.139,9.4834,40.469
0.14,9.4834,40.471
0.141,9.4834,40.473
0.142,9.4834,40.475
0.143,9.4834,40.477
0.144,9.4834,40.479
0.145,9.4834,40.481
0.146,9.4834,40.483
0.147,9.4834,40.485
0.148,9.4834,40.486
0.149,9.4834,40.488
0.15,9.4834,40.489


==> matlab/heterodimerization/results/grima_heterodimerization5_emre.csv <==
0,0,0
0.001,2.3686,0.069948
0.002,4.3082,0.44998
0.003,5.7584,1.2062
0.004,6.7906,2.2729
0.005,7.5126,3.5473
0.006,8.0249,4.9342
0.007,8.403,6.3626
0.008,8.6967,7.7873
0.009,8.9362,9.1824
0.01,9.1393,10.534
0.011,9.3163,11.836
0.012,9.473,13.086
0.013,9.6133,14.284
0.014,9.7395,15.431
0.015,9.8535,16.528
0.016,9.9564,17.577
0.017,10.05,18.58
0.018,10.134,19.538
0.019,10.21,20.453
0.02,10.279,21.327
0.021,10.341,22.162
0.022,10.398,22.958
0.023,10.449,23.719
0.024,10.495,24.445
0.025,10.537,25.138
0.026,10.575,25.798
0.027,10.609,26.429
0.028,10.64,27.03
0.029,10.669,27.603
0.03,10.694,28.15
0.031,10.717,28.671
0.032,10.738,29.168
0.033,10.756,29.641
0.034,10.773,30.092
0.035,10.789,30.522
0.036,10.803,30.932
0.037,10.815,31.323
0.038,10.827,31.695
0.039,10.837,32.049
0.04,10.847,32.387
0.041,10.855,32.708
0.042,10.863,33.015
0.043,10.87,33.306
0.044,10.876,33.584
0.045,10.881,33.849
0.046,10.887,34.1
0.047,10.891,34.34
0.048,10.895,34.569
0.049,10.899,34.786
0.05,10.903,34.993
0.051,10.906,35.19
0.052,10.909,35.378
0.053,10.911,35.556
0.054,10.913,35.726
0.055,10.916,35.888
0.056,10.917,36.042
0.057,10.919,36.189
0.058,10.921,36.328
0.059,10.922,36.461
0.06,10.923,36.587
0.061,10.924,36.708
0.062,10.926,36.822
0.063,10.926,36.931
0.064,10.927,37.035
0.065,10.928,37.133
0.066,10.929,37.227
0.067,10.929,37.316
0.068,10.93,37.401
0.069,10.93,37.482
0.07,10.931,37.559
0.071,10.931,37.632
0.072,10.932,37.702
0.073,10.932,37.768
0.074,10.932,37.831
0.075,10.933,37.891
0.076,10.933,37.949
0.077,10.933,38.003
0.078,10.933,38.055
0.079,10.934,38.104
0.08,10.934,38.15
0.081,10.934,38.195
0.082,10.934,38.237
0.083,10.934,38.278
0.084,10.934,38.316
0.085,10.934,38.352
0.086,10.934,38.387
0.087,10.935,38.42
0.088,10.935,38.452
0.089,10.935,38.481
0.09,10.935,38.51
0.091,10.935,38.537
0.092,10.935,38.563
0.093,10.935,38.587
0.094,10.935,38.61
0.095,10.935,38.632
0.096,10.935,38.653
0.097,10.935,38.674
0.098,10.935,38.693
0.099,10.935,38.711
0.1,10.935,38.728
0.101,10.935,38.744
0.102,10.935,38.76
0.103,10.935,38.775
0.104,10.935,38.789
0.105,10.935,38.802
0.106,10.935,38.815
0.107,10.935,38.827
0.108,10.935,38.839
0.109,10.935,38.85
0.11,10.935,38.86
0.111,10.935,38.87
0.112,10.935,38.88
0.113,10.935,38.889
0.114,10.935,38.897
0.115,10.935,38.906
0.116,10.935,38.913
0.117,10.935,38.921
0.118,10.935,38.928
0.119,10.935,38.934
0.12,10.935,38.941
0.121,10.935,38.947
0.122,10.935,38.953
0.123,10.935,38.958
0.124,10.935,38.963
0.125,10.935,38.968
0.126,10.935,38.973
0.127,10.935,38.977
0.128,10.935,38.982
0.129,10.935,38.986
0.13,10.935,38.989
0.131,10.935,38.993
0.132,10.935,38.997
0.133,10.935,39
0.134,10.935,39.003
0.135,10.935,39.006
0.136,10.935,39.009
0.137,10.935,39.012
0.138,10.935,39.014
0.139,10.935,39.017
0.14,10.935,39.019
0.141,10.935,39.021
0.142,10.935,39.023
0.143,10.935,39.025
0.144,10.935,39.027
0.145,10.935,39.029
0.146,10.935,39.031
0.147,10.935,39.033
0.148,10.935,39.034
0.149,10.935,39.036
0.15,10.935,39.037


==> matlab/heterodimerization/results/grima_heterodimerization5_mec.csv <==
0,0,0
0.0010067,2.3833,0.071213
0.0020134,4.3321,0.45634
0.0030201,5.7892,1.2187
0.0040268,6.8262,2.2922
0.0050336,7.5477,3.5776
0.0060403,8.0517,4.9819
0.007047,8.4145,6.4338
0.0080537,8.6877,7.8862
0.0090604,8.9035,9.3112
0.010067,9.0812,10.694
0.011074,9.2319,12.027
0.012081,9.3625,13.307
0.013087,9.477,14.534
0.014094,9.5783,15.709
0.015101,9.6685,16.832
0.016107,9.7489,17.905
0.017114,9.8208,18.93
0.018121,9.8853,19.909
0.019128,9.9432,20.843
0.020134,9.9953,21.734
0.021141,10.042,22.584
0.022148,10.084,23.395
0.023154,10.122,24.168
0.024161,10.156,24.905
0.025168,10.187,25.607
0.026174,10.215,26.277
0.027181,10.24,26.915
0.028188,10.263,27.523
0.029195,10.283,28.102
0.030201,10.301,28.654
0.031208,10.318,29.179
0.032215,10.333,29.68
0.033221,10.347,30.157
0.034228,10.359,30.61
0.035235,10.37,31.043
0.036242,10.38,31.454
0.037248,10.389,31.846
0.038255,10.398,32.219
0.039262,10.405,32.574
0.040268,10.412,32.912
0.041275,10.418,33.233
0.042282,10.423,33.54
0.043289,10.428,33.831
0.044295,10.433,34.108
0.045302,10.437,34.372
0.046309,10.441,34.623
0.047315,10.444,34.862
0.048322,10.447,35.09
0.049329,10.45,35.306
0.050336,10.452,35.512
0.051342,10.454,35.708
0.052349,10.457,35.894
0.053356,10.458,36.071
0.054362,10.46,36.24
0.055369,10.462,36.401
0.056376,10.463,36.553
0.057383,10.464,36.698
0.058389,10.465,36.837
0.059396,10.466,36.968
0.060403,10.467,37.093
0.061409,10.468,37.212
0.062416,10.469,37.325
0.063423,10.469,37.433
0.06443,10.47,37.535
0.065436,10.471,37.633
0.066443,10.471,37.725
0.06745,10.472,37.813
0.068456,10.472,37.897
0.069463,10.472,37.977
0.07047,10.473,38.052
0.071477,10.473,38.125
0.072483,10.473,38.193
0.07349,10.474,38.258
0.074497,10.474,38.32
0.075503,10.474,38.379
0.07651,10.474,38.435
0.077517,10.474,38.489
0.078523,10.474,38.54
0.07953,10.475,38.588
0.080537,10.475,38.634
0.081544,10.475,38.677
0.08255,10.475,38.719
0.083557,10.475,38.758
0.084564,10.475,38.796
0.08557,10.475,38.832
0.086577,10.475,38.866
0.087584,10.475,38.898
0.088591,10.475,38.929
0.089597,10.475,38.958
0.090604,10.475,38.986
0.091611,10.476,39.012
0.092617,10.476,39.037
0.093624,10.476,39.061
0.094631,10.476,39.084
0.095638,10.476,39.105
0.096644,10.476,39.126
0.097651,10.476,39.145
0.098658,10.476,39.164
0.099664,10.476,39.182
0.10067,10.476,39.198
0.10168,10.476,39.214
0.10268,10.476,39.23
0.10369,10.476,39.244
0.1047,10.476,39.258
0.1057,10.476,39.271
0.10671,10.476,39.283
0.10772,10.476,39.295
0.10872,10.476,39.306
0.10973,10.476,39.317
0.11074,10.476,39.327
0.11174,10.476,39.337
0.11275,10.476,39.346
0.11376,10.476,39.355
0.11477,10.476,39.363
0.11577,10.476,39.371
0.11678,10.476,39.379
0.11779,10.476,39.386
0.11879,10.476,39.392
0.1198,10.476,39.399
0.12081,10.476,39.405
0.12181,10.476,39.411
0.12282,10.476,39.416
0.12383,10.476,39.422
0.12483,10.476,39.427
0.12584,10.476,39.432
0.12685,10.476,39.436
0.12785,10.476,39.44
0.12886,10.476,39.444
0.12987,10.476,39.448
0.13087,10.476,39.452
0.13188,10.476,39.456
0.13289,10.476,39.459
0.13389,10.476,39.462
0.1349,10.476,39.465
0.13591,10.476,39.468
0.13691,10.476,39.471
0.13792,10.476,39.473
0.13893,10.476,39.476
0.13993,10.476,39.478
0.14094,10.476,39.481
0.14195,10.476,39.483
0.14295,10.476,39.485
0.14396,10.476,39.487
0.14497,10.476,39.489
0.14597,10.476,39.49
0.14698,10.476,39.492
0.14799,10.476,39.493
0.14899,10.476,39.495
0.15,10.476,39.496


==> matlab/heterodimerization/results/grima_heterodimerization6_emre.csv <==
0,0,0
0.001,2.37,0.068542
0.002,4.3243,0.43382
0.003,5.8117,1.1529
0.004,6.8962,2.1672
0.005,7.6745,3.3854
0.006,8.2404,4.7187
0.007,8.6673,6.0983
0.008,9.0049,7.4791
0.009,9.2839,8.8347
0.01,9.5227,10.151
0.011,9.732,11.421
0.012,9.918,12.641
0.013,10.085,13.813
0.014,10.235,14.936
0.015,10.371,16.011
0.016,10.494,17.04
0.017,10.605,18.025
0.018,10.705,18.966
0.019,10.796,19.867
0.02,10.878,20.728
0.021,10.953,21.55
0.022,11.02,22.336
0.023,11.081,23.087
0.024,11.137,23.804
0.025,11.186,24.488
0.026,11.232,25.142
0.027,11.273,25.765
0.028,11.31,26.361
0.029,11.343,26.928
0.03,11.373,27.47
0.031,11.401,27.987
0.032,11.426,28.48
0.033,11.448,28.95
0.034,11.468,29.398
0.035,11.487,29.825
0.036,11.503,30.232
0.037,11.518,30.62
0.038,11.532,30.99
0.039,11.544,31.342
0.04,11.555,31.678
0.041,11.565,31.998
0.042,11.575,32.303
0.043,11.583,32.593
0.044,11.59,32.87
0.045,11.597,33.133
0.046,11.603,33.384
0.047,11.609,33.623
0.048,11.614,33.85
0.049,11.618,34.067
0.05,11.622,34.273
0.051,11.626,34.47
0.052,11.629,34.657
0.053,11.632,34.835
0.054,11.635,35.005
0.055,11.638,35.166
0.056,11.64,35.32
0.057,11.642,35.466
0.058,11.644,35.605
0.059,11.646,35.738
0.06,11.647,35.864
0.061,11.648,35.984
0.062,11.65,36.098
0.063,11.651,36.207
0.064,11.652,36.31
0.065,11.653,36.409
0.066,11.653,36.502
0.067,11.654,36.592
0.068,11.655,36.676
0.069,11.656,36.757
0.07,11.656,36.834
0.071,11.657,36.907
0.072,11.657,36.977
0.073,11.657,37.043
0.074,11.658,37.106
0.075,11.658,37.166
0.076,11.658,37.223
0.077,11.659,37.277
0.078,11.659,37.329
0.079,11.659,37.378
0.08,11.659,37.425
0.081,11.66,37.469
0.082,11.66,37.512
0.083,11.66,37.552
0.084,11.66,37.59
0.085,11.66,37.627
0.086,11.66,37.661
0.087,11.66,37.694
0.088,11.66,37.726
0.089,11.661,37.756
0.09,11.661,37.784
0.091,11.661,37.811
0.092,11.661,37.837
0.093,11.661,37.861
0.094,11.661,37.884
0.095,11.661,37.906
0.096,11.661,37.928
0.097,11.661,37.948
0.098,11.661,37.967
0.099,11.661,37.985
0.1,11.661,38.002
0.101,11.661,38.018
0.102,11.661,38.034
0.103,11.661,38.049
0.104,11.661,38.063
0.105,11.661,38.076
0.106,11.661,38.089
0.107,11.661,38.101
0.108,11.661,38.113
0.109,11.661,38.124
0.11,11.661,38.134
0.111,11.661,38.144
0.112,11.661,38.154
0.113,11.661,38.163
0.114,11.661,38.171
0.115,11.661,38.18
0.116,11.661,38.187
0.117,11.661,38.195
0.118,11.661,38.202
0.119,11.661,38.208
0.12,11.661,38.215
0.121,11.661,38.221
0.122,11.661,38.227
0.123,11.661,38.232
0.124,11.661,38.237
0.125,11.661,38.242
0.126,11.661,38.247
0.127,11.661,38.251
0.128,11.661,38.256
0.129,11.661,38.26
0.13,11.661,38.263
0.131,11.661,38.267
0.132,11.661,38.271
0.133,11.661,38.274
0.134,11.661,38.277
0.135,11.661,38.28
0.136,11.661,38.283
0.137,11.661,38.286
0.138,11.661,38.288
0.139,11.661,38.291
0.14,11.661,38.293
0.141,11.661,38.295
0.142,11.661,38.297
0.143,11.661,38.299
0.144,11.661,38.301
0.145,11.661,38.303
0.146,11.661,38.305
0.147,11.661,38.307
0.148,11.661,38.308
0.149,11.661,38.31
0.15,11.661,38.311


==> matlab/heterodimerization/results/grima_heterodimerization8_emre.csv <==
0,0,0
0.001,2.3728,0.065731
0.002,4.3566,0.4015
0.003,5.9183,1.0463
0.004,7.1075,1.9559
0.005,7.9983,3.0616
0.006,8.6714,4.2877
0.007,9.1959,5.5697
0.008,9.6212,6.8628
0.009,9.9793,8.1393
0.01,10.289,9.384
0.011,10.563,10.589
0.012,10.808,11.752
0.013,11.028,12.87
0.014,11.226,13.944
0.015,11.406,14.976
0.016,11.568,15.965
0.017,11.715,16.914
0.018,11.848,17.824
0.019,11.968,18.695
0.02,12.077,19.529
0.021,12.176,20.327
0.022,12.265,21.091
0.023,12.346,21.822
0.024,12.419,22.522
0.025,12.485,23.19
0.026,12.545,23.829
0.027,12.599,24.439
0.028,12.648,25.022
0.029,12.692,25.579
0.03,12.732,26.111
0.031,12.768,26.619
0.032,12.801,27.104
0.033,12.831,27.567
0.034,12.858,28.008
0.035,12.882,28.429
0.036,12.904,28.831
0.037,12.924,29.214
0.038,12.942,29.58
0.039,12.958,29.928
0.04,12.973,30.26
0.041,12.986,30.577
0.042,12.999,30.879
0.043,13.009,31.166
0.044,13.019,31.44
0.045,13.028,31.702
0.046,13.036,31.951
0.047,13.044,32.188
0.048,13.05,32.414
0.049,13.056,32.629
0.05,13.062,32.834
0.051,13.067,33.029
0.052,13.071,33.215
0.053,13.075,33.392
0.054,13.079,33.561
0.055,13.082,33.722
0.056,13.085,33.874
0.057,13.088,34.02
0.058,13.09,34.159
0.059,13.092,34.291
0.06,13.094,34.416
0.061,13.096,34.536
0.062,13.098,34.65
0.063,13.099,34.758
0.064,13.101,34.861
0.065,13.102,34.959
0.066,13.103,35.053
0.067,13.104,35.142
0.068,13.105,35.227
0.069,13.106,35.307
0.07,13.106,35.384
0.071,13.107,35.457
0.072,13.108,35.526
0.073,13.108,35.592
0.074,13.109,35.655
0.075,13.109,35.715
0.076,13.11,35.772
0.077,13.11,35.826
0.078,13.11,35.878
0.079,13.111,35.927
0.08,13.111,35.973
0.081,13.111,36.018
0.082,13.111,36.06
0.083,13.111,36.1
0.084,13.112,36.139
0.085,13.112,36.175
0.086,13.112,36.21
0.087,13.112,36.243
0.088,13.112,36.274
0.089,13.112,36.304
0.09,13.112,36.332
0.091,13.112,36.359
0.092,13.113,36.385
0.093,13.113,36.409
0.094,13.113,36.433
0.095,13.113,36.455
0.096,13.113,36.476
0.097,13.113,36.496
0.098,13.113,36.515
0.099,13.113,36.533
0.1,13.113,36.55
0.101,13.113,36.566
0.102,13.113,36.582
0.103,13.113,36.597
0.104,13.113,36.611
0.105,13.113,36.624
0.106,13.113,36.637
0.107,13.113,36.649
0.108,13.113,36.661
0.109,13.113,36.672
0.11,13.113,36.682
0.111,13.113,36.692
0.112,13.113,36.702
0.113,13.113,36.711
0.114,13.113,36.719
0.115,13.113,36.728
0.116,13.113,36.735
0.117,13.113,36.743
0.118,13.113,36.75
0.119,13.113,36.756
0.12,13.113,36.763
0.121,13.113,36.769
0.122,13.113,36.775
0.123,13.113,36.78
0.124,13.113,36.785
0.125,13.113,36.79
0.126,13.113,36.795
0.127,13.113,36.799
0.128,13.113,36.804
0.129,13.113,36.808
0.13,13.113,36.811
0.131,13.113,36.815
0.132,13.113,36.819
0.133,13.113,36.822
0.134,13.113,36.825
0.135,13.113,36.828
0.136,13.113,36.831
0.137,13.113,36.834
0.138,13.113,36.836
0.139,13.113,36.839
0.14,13.113,36.841
0.141,13.113,36.843
0.142,13.113,36.845
0.143,13.113,36.847
0.144,13.113,36.849
0.145,13.113,36.851
0.146,13.113,36.853
0.147,13.113,36.855
0.148,13.113,36.856
0.149,13.113,36.858
0.15,13.113,36.859


==> matlab/heterodimerization/results/grima_heterodimerization8_mec.csv <==
0,0
0.0050505,11.013
0.010101,13.105
0.015152,14.064
0.020202,14.605
0.025253,14.922
0.030303,15.11
0.035354,15.222
0.040404,15.29
0.045455,15.331
0.050505,15.355
0.055556,15.37
0.060606,15.379
0.065657,15.385
0.070707,15.388
0.075758,15.39
0.080808,15.391
0.085859,15.392
0.090909,15.393
0.09596,15.393
0.10101,15.393
0.10606,15.393
0.11111,15.393
0.11616,15.393
0.12121,15.393
0.12626,15.393
0.13131,15.393
0.13636,15.393
0.14141,15.393
0.14646,15.393
0.15152,15.393
0.15657,15.393
0.16162,15.393
0.16667,15.393
0.17172,15.393
0.17677,15.393
0.18182,15.393
0.18687,15.393
0.19192,15.393
0.19697,15.393
0.20202,15.393
0.20707,15.393
0.21212,15.393
0.21717,15.393
0.22222,15.393
0.22727,15.393
0.23232,15.393
0.23737,15.393
0.24242,15.393
0.24747,15.393
0.25253,15.393
0.25758,15.393
0.26263,15.393
0.26768,15.393
0.27273,15.393
0.27778,15.393
0.28283,15.393
0.28788,15.393
0.29293,15.393
0.29798,15.393
0.30303,15.393
0.30808,15.393
0.31313,15.393
0.31818,15.393
0.32323,15.393
0.32828,15.393
0.33333,15.393
0.33838,15.393
0.34343,15.393
0.34848,15.393
0.35354,15.393
0.35859,15.393
0.36364,15.393
0.36869,15.393
0.37374,15.393
0.37879,15.393
0.38384,15.393
0.38889,15.393
0.39394,15.393
0.39899,15.393
0.40404,15.393
0.40909,15.393
0.41414,15.393
0.41919,15.393
0.42424,15.393
0.42929,15.393
0.43434,15.393
0.43939,15.393
0.44444,15.393
0.44949,15.393
0.45455,15.393
0.4596,15.393
0.46465,15.393
0.4697,15.393
0.47475,15.393
0.4798,15.393
0.48485,15.393
0.4899,15.393
0.49495,15.393
0.5,15.393


==> matlab/heterodimerization/results/heterodim10_fse10.csv <==
0,0,0
0.001,2.3701,0.068459
0.002,4.295,0.46309
0.003,5.6556,1.309
0.004,6.5048,2.5587
0.005,6.9822,4.0778
0.006,7.2301,5.729
0.007,7.3517,7.4139
0.008,7.4083,9.0757
0.009,7.4331,10.685
0.01,7.4431,12.23
0.011,7.4466,13.706
0.012,7.4476,15.112
0.013,7.4477,16.45
0.014,7.4475,17.723
0.015,7.4473,18.934
0.016,7.4472,20.086
0.017,7.4471,21.182
0.018,7.4471,22.224
0.019,7.4471,23.216
0.02,7.447,24.159
0.021,7.447,25.06
0.022,7.447,25.917
0.023,7.447,26.729
0.024,7.447,27.505
0.025,7.447,28.244
0.026,7.447,28.942
0.027,7.447,29.61
0.028,7.447,30.245
0.029,7.447,30.845
0.03,7.447,31.419
0.031,7.447,31.965
0.032,7.447,32.482
0.033,7.447,32.973
0.034,7.447,33.439
0.035,7.447,33.883
0.036,7.447,34.304
0.037,7.447,34.706
0.038,7.447,35.089
0.039,7.447,35.451
0.04,7.447,35.795
0.041,7.447,36.122
0.042,7.447,36.434
0.043,7.447,36.731
0.044,7.447,37.014
0.045,7.447,37.284
0.046,7.447,37.538
0.047,7.447,37.781
0.048,7.447,38.012
0.049,7.447,38.232
0.05,7.447,38.443
0.051,7.447,38.644
0.052,7.447,38.833
0.053,7.447,39.013
0.054,7.447,39.185
0.055,7.447,39.349
0.056,7.447,39.505
0.057,7.447,39.655
0.058,7.447,39.795
0.059,7.447,39.929
0.06,7.447,40.057
0.061,7.447,40.178
0.062,7.447,40.294
0.063,7.447,40.405
0.064,7.447,40.508
0.065,7.447,40.607
0.066,7.447,40.7
0.067,7.447,40.788
0.068,7.447,40.873
0.069,7.447,40.953
0.07,7.447,41.03
0.071,7.447,41.104
0.072,7.447,41.175
0.073,7.447,41.242
0.074,7.447,41.304
0.075,7.447,41.363
0.076,7.447,41.419
0.077,7.447,41.473
0.078,7.447,41.524
0.079,7.447,41.574
0.08,7.447,41.621
0.081,7.447,41.667
0.082,7.447,41.71
0.083,7.447,41.75
0.084,7.447,41.788
0.085,7.447,41.825
0.086,7.447,41.859
0.087,7.447,41.893
0.088,7.447,41.924
0.089,7.447,41.955
0.09,7.447,41.984
0.091,7.447,42.013
0.092,7.447,42.039
0.093,7.447,42.063
0.094,7.447,42.087
0.095,7.447,42.109
0.096,7.447,42.131
0.097,7.447,42.151
0.098,7.447,42.171
0.099,7.447,42.19
0.1,7.447,42.208
0.101,7.447,42.225
0.102,7.447,42.241
0.103,7.447,42.256
0.104,7.447,42.27
0.105,7.447,42.284
0.106,7.447,42.297
0.107,7.447,42.309
0.108,7.447,42.321
0.109,7.447,42.333
0.11,7.447,42.344
0.111,7.447,42.353
0.112,7.447,42.362
0.113,7.447,42.371
0.114,7.447,42.379
0.115,7.447,42.387
0.116,7.447,42.394
0.117,7.447,42.401
0.118,7.447,42.408
0.119,7.447,42.414
0.12,7.447,42.421
0.121,7.447,42.427
0.122,7.447,42.433
0.123,7.447,42.438
0.124,7.447,42.444
0.125,7.447,42.449
0.126,7.447,42.454
0.127,7.447,42.458
0.128,7.447,42.462
0.129,7.447,42.465
0.13,7.447,42.469
0.131,7.447,42.472
0.132,7.447,42.476
0.133,7.447,42.479
0.134,7.447,42.482
0.135,7.447,42.485
0.136,7.447,42.488
0.137,7.447,42.491
0.138,7.447,42.494
0.139,7.447,42.498
0.14,7.447,42.5
0.141,7.447,42.503
0.142,7.447,42.505
0.143,7.447,42.508
0.144,7.447,42.51
0.145,7.447,42.512
0.146,7.447,42.514
0.147,7.447,42.516
0.148,7.447,42.518
0.149,7.447,42.52
0.15,7.447,42.522


==> matlab/heterodimerization/results/heterodim10_fse20.csv <==
0,0,0
0.001,2.3731,0.065442
0.002,4.3414,0.41672
0.003,5.8283,1.1363
0.004,6.8675,2.1959
0.005,7.5447,3.5152
0.006,7.9586,5.0005
0.007,8.1956,6.5699
0.008,8.3209,8.1631
0.009,8.379,9.7396
0.01,8.3985,11.275
0.011,8.3973,12.755
0.012,8.3862,14.173
0.013,8.3713,15.526
0.014,8.356,16.815
0.015,8.342,18.04
0.016,8.3301,19.203
0.017,8.3203,20.309
0.018,8.3125,21.359
0.019,8.3065,22.356
0.02,8.3019,23.304
0.021,8.2985,24.205
0.022,8.296,25.06
0.023,8.2942,25.874
0.024,8.2929,26.647
0.025,8.2919,27.383
0.026,8.2913,28.082
0.027,8.2908,28.747
0.028,8.2905,29.379
0.029,8.2903,29.981
0.03,8.2902,30.553
0.031,8.29,31.097
0.032,8.29,31.614
0.033,8.2899,32.107
0.034,8.2899,32.575
0.035,8.2898,33.021
0.036,8.2898,33.444
0.037,8.2898,33.847
0.038,8.2898,34.231
0.039,8.2898,34.595
0.04,8.2898,34.941
0.041,8.2898,35.271
0.042,8.2898,35.584
0.043,8.2898,35.883
0.044,8.2898,36.166
0.045,8.2898,36.436
0.046,8.2898,36.692
0.047,8.2898,36.937
0.048,8.2898,37.169
0.049,8.2898,37.39
0.05,8.2898,37.6
0.051,8.2898,37.8
0.052,8.2898,37.991
0.053,8.2898,38.172
0.054,8.2898,38.344
0.055,8.2898,38.508
0.056,8.2898,38.664
0.057,8.2898,38.813
0.058,8.2898,38.954
0.059,8.2898,39.088
0.06,8.2898,39.216
0.061,8.2898,39.338
0.062,8.2898,39.453
0.063,8.2898,39.561
0.064,8.2898,39.664
0.065,8.2898,39.762
0.066,8.2898,39.856
0.067,8.2898,39.944
0.068,8.2898,40.029
0.069,8.2898,40.11
0.07,8.2898,40.187
0.071,8.2898,40.262
0.072,8.2898,40.331
0.073,8.2898,40.396
0.074,8.2898,40.458
0.075,8.2898,40.517
0.076,8.2898,40.573
0.077,8.2898,40.627
0.078,8.2898,40.679
0.079,8.2898,40.729
0.08,8.2898,40.777
0.081,8.2898,40.822
0.082,8.2898,40.864
0.083,8.2898,40.904
0.084,8.2898,40.942
0.085,8.2898,40.978
0.086,8.2898,41.013
0.087,8.2898,41.047
0.088,8.2898,41.079
0.089,8.2898,41.11
0.09,8.2898,41.14
0.091,8.2898,41.167
0.092,8.2898,41.193
0.093,8.2898,41.218
0.094,8.2898,41.242
0.095,8.2898,41.264
0.096,8.2898,41.286
0.097,8.2898,41.307
0.098,8.2898,41.326
0.099,8.2898,41.346
0.1,8.2898,41.364
0.101,8.2898,41.381
0.102,8.2898,41.396
0.103,8.2898,41.412
0.104,8.2898,41.426
0.105,8.2898,41.44
0.106,8.2898,41.453
0.107,8.2898,41.466
0.108,8.2898,41.478
0.109,8.2898,41.49
0.11,8.2898,41.5
0.111,8.2898,41.509
0.112,8.2898,41.519
0.113,8.2898,41.527
0.114,8.2898,41.535
0.115,8.2898,41.543
0.116,8.2898,41.551
0.117,8.2898,41.558
0.118,8.2898,41.565
0.119,8.2898,41.571
0.12,8.2898,41.577
0.121,8.2898,41.584
0.122,8.2898,41.59
0.123,8.2898,41.596
0.124,8.2898,41.602
0.125,8.2898,41.606
0.126,8.2898,41.61
0.127,8.2898,41.614
0.128,8.2898,41.618
0.129,8.2898,41.622
0.13,8.2898,41.626
0.131,8.2898,41.629
0.132,8.2898,41.633
0.133,8.2898,41.636
0.134,8.2898,41.639
0.135,8.2898,41.642
0.136,8.2898,41.645
0.137,8.2898,41.649
0.138,8.2898,41.652
0.139,8.2898,41.655
0.14,8.2898,41.658
0.141,8.2898,41.66
0.142,8.2898,41.663
0.143,8.2898,41.665
0.144,8.2898,41.667
0.145,8.2898,41.669
0.146,8.2898,41.671
0.147,8.2898,41.673
0.148,8.2898,41.675
0.149,8.2898,41.677
0.15,8.2898,41.679


==> matlab/heterodimerization/results/heterodim10_fse30.csv <==
0,0,0
0.001,2.3734,0.065137
0.002,4.3506,0.40753
0.003,5.8791,1.0855
0.004,7.0097,2.0538
0.005,7.8218,3.2382
0.006,8.3931,4.566
0.007,8.7889,5.9767
0.008,9.0594,7.4246
0.009,9.2418,8.8768
0.01,9.3625,10.311
0.011,9.4403,11.712
0.012,9.4885,13.071
0.013,9.5165,14.381
0.014,9.5308,15.64
0.015,9.5363,16.845
0.016,9.5362,17.997
0.017,9.5328,19.096
0.018,9.5277,20.144
0.019,9.5218,21.141
0.02,9.5159,22.09
0.021,9.5103,22.993
0.022,9.5051,23.851
0.023,9.5006,24.668
0.024,9.4967,25.444
0.025,9.4935,26.181
0.026,9.4907,26.883
0.027,9.4885,27.549
0.028,9.4867,28.183
0.029,9.4853,28.786
0.03,9.4841,29.359
0.031,9.4832,29.904
0.032,9.4825,30.422
0.033,9.4819,30.915
0.034,9.4815,31.384
0.035,9.4812,31.83
0.036,9.4809,32.253
0.037,9.4808,32.656
0.038,9.4806,33.04
0.039,9.4805,33.404
0.04,9.4804,33.751
0.041,9.4804,34.081
0.042,9.4803,34.395
0.043,9.4803,34.693
0.044,9.4803,34.977
0.045,9.4802,35.247
0.046,9.4802,35.504
0.047,9.4802,35.749
0.048,9.4802,35.981
0.049,9.4802,36.202
0.05,9.4802,36.413
0.051,9.4802,36.613
0.052,9.4802,36.803
0.053,9.4801,36.985
0.054,9.4801,37.157
0.055,9.4801,37.32
0.056,9.4801,37.475
0.057,9.4801,37.623
0.058,9.4801,37.764
0.059,9.4801,37.899
0.06,9.4801,38.026
0.061,9.4802,38.147
0.062,9.4802,38.262
0.063,9.4802,38.372
0.064,9.4802,38.476
0.065,9.4802,38.576
0.066,9.4802,38.67
0.067,9.4802,38.76
0.068,9.4802,38.845
0.069,9.4802,38.927
0.07,9.4802,39.005
0.071,9.4802,39.078
0.072,9.4802,39.148
0.073,9.4802,39.215
0.074,9.4802,39.279
0.075,9.4802,39.339
0.076,9.4802,39.397
0.077,9.4802,39.451
0.078,9.4802,39.503
0.079,9.4802,39.553
0.08,9.4802,39.6
0.081,9.4802,39.645
0.082,9.4802,39.687
0.083,9.4802,39.727
0.084,9.4802,39.764
0.085,9.4802,39.8
0.086,9.4802,39.834
0.087,9.4802,39.866
0.088,9.4802,39.896
0.089,9.4802,39.926
0.09,9.4802,39.954
0.091,9.4802,39.98
0.092,9.4802,40.006
0.093,9.4802,40.031
0.094,9.4802,40.055
0.095,9.4802,40.076
0.096,9.4802,40.096
0.097,9.4802,40.115
0.098,9.4802,40.133
0.099,9.4802,40.151
0.1,9.4802,40.167
0.101,9.4802,40.184
0.102,9.4802,40.199
0.103,9.4802,40.214
0.104,9.4802,40.229
0.105,9.4802,40.243
0.106,9.4802,40.257
0.107,9.4802,40.269
0.108,9.4802,40.28
0.109,9.4802,40.291
0.11,9.4802,40.302
0.111,9.4802,40.311
0.112,9.4802,40.321
0.113,9.4802,40.33
0.114,9.4802,40.339
0.115,9.4802,40.348
0.116,9.4802,40.357
0.117,9.4802,40.365
0.118,9.4802,40.373
0.119,9.4802,40.38
0.12,9.4802,40.386
0.121,9.4802,40.393
0.122,9.4802,40.399
0.123,9.4802,40.405
0.124,9.4802,40.41
0.125,9.4802,40.415
0.126,9.4802,40.421
0.127,9.4802,40.426
0.128,9.4802,40.43
0.129,9.4802,40.435
0.13,9.4802,40.44
0.131,9.4802,40.444
0.132,9.4802,40.447
0.133,9.4802,40.451
0.134,9.4802,40.454
0.135,9.4802,40.457
0.136,9.4802,40.461
0.137,9.4802,40.463
0.138,9.4802,40.466
0.139,9.4802,40.469
0.14,9.4802,40.472
0.141,9.4802,40.474
0.142,9.4802,40.477
0.143,9.4802,40.479
0.144,9.4802,40.481
0.145,9.4802,40.483
0.146,9.4802,40.485
0.147,9.4802,40.486
0.148,9.4802,40.488
0.149,9.4802,40.49
0.15,9.4802,40.491


==> matlab/heterodimerization/results/heterodim10_fse40.csv <==
0,0,0
0.001,2.3734,0.065117
0.002,4.3517,0.40645
0.003,5.8874,1.0772
0.004,7.0389,2.0246
0.005,7.8902,3.1698
0.006,8.5185,4.4406
0.007,8.985,5.7806
0.008,9.3347,7.1493
0.009,9.5998,8.5188
0.01,9.8025,9.8709
0.011,9.9588,11.194
0.012,10.08,12.48
0.013,10.173,13.724
0.014,10.246,14.925
0.015,10.302,16.079
0.016,10.345,17.188
0.017,10.378,18.251
0.018,10.404,19.268
0.019,10.422,20.24
0.02,10.437,21.169
0.021,10.447,22.056
0.022,10.455,22.902
0.023,10.46,23.708
0.024,10.464,24.477
0.025,10.466,25.208
0.026,10.468,25.905
0.027,10.469,26.569
0.028,10.47,27.201
0.029,10.47,27.802
0.03,10.47,28.374
0.031,10.47,28.918
0.032,10.469,29.435
0.033,10.469,29.928
0.034,10.469,30.396
0.035,10.469,30.842
0.036,10.468,31.266
0.037,10.468,31.669
0.038,10.468,32.053
0.039,10.468,32.418
0.04,10.468,32.765
0.041,10.467,33.095
0.042,10.467,33.408
0.043,10.467,33.706
0.044,10.467,33.99
0.045,10.467,34.26
0.046,10.467,34.517
0.047,10.467,34.76
0.048,10.467,34.992
0.049,10.467,35.213
0.05,10.467,35.423
0.051,10.467,35.624
0.052,10.467,35.813
0.053,10.467,35.994
0.054,10.467,36.166
0.055,10.467,36.33
0.056,10.467,36.487
0.057,10.467,36.635
0.058,10.467,36.775
0.059,10.467,36.91
0.06,10.467,37.037
0.061,10.467,37.16
0.062,10.467,37.275
0.063,10.467,37.385
0.064,10.467,37.489
0.065,10.467,37.589
0.066,10.467,37.684
0.067,10.467,37.773
0.068,10.467,37.858
0.069,10.467,37.938
0.07,10.467,38.014
0.071,10.467,38.086
0.072,10.467,38.156
0.073,10.467,38.221
0.074,10.467,38.285
0.075,10.467,38.345
0.076,10.467,38.404
0.077,10.467,38.457
0.078,10.467,38.507
0.079,10.467,38.555
0.08,10.467,38.601
0.081,10.467,38.645
0.082,10.467,38.687
0.083,10.467,38.728
0.084,10.467,38.766
0.085,10.467,38.804
0.086,10.467,38.84
0.087,10.467,38.873
0.088,10.467,38.904
0.089,10.467,38.933
0.09,10.467,38.962
0.091,10.467,38.989
0.092,10.467,39.015
0.093,10.466,39.04
0.094,10.466,39.064
0.095,10.466,39.087
0.096,10.466,39.11
0.097,10.466,39.13
0.098,10.466,39.149
0.099,10.466,39.167
0.1,10.466,39.185
0.101,10.466,39.202
0.102,10.466,39.218
0.103,10.466,39.233
0.104,10.466,39.248
0.105,10.467,39.263
0.106,10.467,39.276
0.107,10.467,39.288
0.108,10.467,39.3
0.109,10.467,39.312
0.11,10.467,39.322
0.111,10.467,39.333
0.112,10.467,39.342
0.113,10.467,39.352
0.114,10.467,39.361
0.115,10.467,39.37
0.116,10.467,39.377
0.117,10.467,39.384
0.118,10.467,39.391
0.119,10.467,39.397
0.12,10.467,39.404
0.121,10.467,39.409
0.122,10.467,39.415
0.123,10.467,39.42
0.124,10.467,39.425
0.125,10.467,39.43
0.126,10.467,39.435
0.127,10.467,39.439
0.128,10.467,39.444
0.129,10.467,39.448
0.13,10.467,39.453
0.131,10.467,39.456
0.132,10.467,39.459
0.133,10.467,39.462
0.134,10.467,39.465
0.135,10.467,39.468
0.136,10.467,39.471
0.137,10.467,39.473
0.138,10.467,39.476
0.139,10.467,39.478
0.14,10.467,39.481
0.141,10.467,39.483
0.142,10.467,39.485
0.143,10.467,39.488
0.144,10.467,39.49
0.145,10.467,39.493
0.146,10.467,39.495
0.147,10.467,39.497
0.148,10.467,39.499
0.149,10.467,39.501
0.15,10.467,39.502


==> matlab/heterodimerization/results/heterodim10_fse50.csv <==
0,0,0
0.001,2.3734,0.065116
0.002,4.3518,0.40636
0.003,5.8884,1.0762
0.004,7.0433,2.0202
0.005,7.9024,3.1576
0.006,8.5443,4.4148
0.007,9.0305,5.7351
0.008,9.4058,7.0782
0.009,9.7012,8.4174
0.01,9.9381,9.7354
0.011,10.131,11.021
0.012,10.29,12.269
0.013,10.423,13.475
0.014,10.534,14.637
0.015,10.627,15.754
0.016,10.706,16.827
0.017,10.773,17.856
0.018,10.829,18.842
0.019,10.877,19.786
0.02,10.917,20.689
0.021,10.951,21.552
0.022,10.979,22.377
0.023,11.003,23.165
0.024,11.024,23.917
0.025,11.041,24.634
0.026,11.055,25.318
0.027,11.067,25.971
0.028,11.077,26.593
0.029,11.086,27.185
0.03,11.093,27.75
0.031,11.099,28.288
0.032,11.104,28.801
0.033,11.109,29.289
0.034,11.112,29.754
0.035,11.115,30.196
0.036,11.118,30.618
0.037,11.12,31.018
0.038,11.122,31.4
0.039,11.123,31.763
0.04,11.124,32.109
0.041,11.125,32.438
0.042,11.126,32.751
0.043,11.127,33.049
0.044,11.128,33.333
0.045,11.128,33.603
0.046,11.128,33.859
0.047,11.129,34.103
0.048,11.129,34.336
0.049,11.129,34.557
0.05,11.129,34.767
0.051,11.13,34.967
0.052,11.13,35.157
0.053,11.13,35.338
0.054,11.13,35.511
0.055,11.13,35.674
0.056,11.13,35.83
0.057,11.13,35.978
0.058,11.13,36.119
0.059,11.13,36.253
0.06,11.13,36.381
0.061,11.13,36.503
0.062,11.131,36.618
0.063,11.131,36.728
0.064,11.131,36.833
0.065,11.131,36.932
0.066,11.131,37.027
0.067,11.131,37.117
0.068,11.131,37.203
0.069,11.131,37.285
0.07,11.131,37.362
0.071,11.131,37.436
0.072,11.131,37.506
0.073,11.131,37.573
0.074,11.131,37.636
0.075,11.131,37.697
0.076,11.131,37.754
0.077,11.131,37.809
0.078,11.131,37.861
0.079,11.131,37.911
0.08,11.131,37.958
0.081,11.131,38.002
0.082,11.131,38.044
0.083,11.131,38.085
0.084,11.131,38.123
0.085,11.131,38.16
0.086,11.13,38.195
0.087,11.13,38.228
0.088,11.13,38.259
0.089,11.13,38.289
0.09,11.13,38.317
0.091,11.13,38.344
0.092,11.13,38.37
0.093,11.13,38.394
0.094,11.13,38.417
0.095,11.131,38.439
0.096,11.131,38.46
0.097,11.131,38.48
0.098,11.131,38.499
0.099,11.131,38.517
0.1,11.131,38.535
0.101,11.131,38.551
0.102,11.131,38.567
0.103,11.131,38.581
0.104,11.131,38.595
0.105,11.131,38.608
0.106,11.131,38.62
0.107,11.131,38.631
0.108,11.131,38.642
0.109,11.131,38.652
0.11,11.131,38.662
0.111,11.131,38.672
0.112,11.131,38.681
0.113,11.131,38.689
0.114,11.131,38.698
0.115,11.131,38.706
0.116,11.131,38.714
0.117,11.131,38.722
0.118,11.131,38.728
0.119,11.131,38.734
0.12,11.131,38.74
0.121,11.131,38.745
0.122,11.131,38.751
0.123,11.131,38.756
0.124,11.131,38.761
0.125,11.131,38.765
0.126,11.131,38.77
0.127,11.131,38.775
0.128,11.131,38.779
0.129,11.131,38.784
0.13,11.131,38.788
0.131,11.131,38.792
0.132,11.131,38.795
0.133,11.131,38.799
0.134,11.131,38.802
0.135,11.131,38.805
0.136,11.131,38.807
0.137,11.131,38.81
0.138,11.131,38.813
0.139,11.131,38.815
0.14,11.131,38.818
0.141,11.131,38.821
0.142,11.131,38.823
0.143,11.131,38.826
0.144,11.131,38.828
0.145,11.131,38.83
0.146,11.131,38.832
0.147,11.131,38.834
0.148,11.131,38.836
0.149,11.131,38.838
0.15,11.131,38.84


==> matlab/heterodimerization/results/heterodim10_runtimes1_fse.csv <==
0.79667,2.5936,7.4946,19.71,42.37
0.047767,0.47791,2.6577,8.7552,20.87
0.047654,0.47936,2.6473,8.6442,20.736
0.045799,0.48108,2.6478,8.6747,20.557
0.066222,0.53637,2.8011,9.1255,21.14
0.046625,0.49822,2.6487,8.614,20.797
0.049455,0.47981,2.6431,8.6956,20.547
0.064331,0.47531,2.6512,8.5783,20.677
0.04785,0.4768,2.6705,8.601,20.752
0.054626,0.49486,2.9749,8.6804,20.453


==> matlab/heterodimerization/results/heterodim10_runtimes2_fse.csv <==
0.33084,1.3804,4.4484,11.655,26.786
0.050434,0.44847,2.6672,8.4469,20.571
0.046939,0.47745,2.6463,8.3863,20.39
0.046577,0.47565,2.6849,8.4153,20.571
0.046568,0.47699,2.6584,8.7946,21.138
0.046524,0.48392,2.7033,8.4316,20.46
0.04797,0.4727,2.6496,8.4025,20.649
0.052951,0.47933,2.6582,8.4058,21.027
0.051594,0.47011,2.6714,8.3907,20.53
0.045773,0.47128,2.654,8.3775,20.529


==> matlab/heterodimerization/results/heterodim16_fse10.csv <==
0,0,0
0.001,2.3659,0.072666
0.002,4.266,0.49217
0.003,5.5934,1.3712
0.004,6.422,2.6415
0.005,6.8944,4.1655
0.006,7.1447,5.8144
0.007,7.2694,7.4962
0.008,7.3286,9.1554
0.009,7.3556,10.763
0.01,7.3677,12.306
0.011,7.373,13.779
0.012,7.3753,15.184
0.013,7.3763,16.521
0.014,7.3767,17.794
0.015,7.3769,19.005
0.016,7.3769,20.157
0.017,7.3769,21.252
0.018,7.3769,22.295
0.019,7.377,23.286
0.02,7.377,24.229
0.021,7.377,25.126
0.022,7.377,25.98
0.023,7.3769,26.791
0.024,7.3769,27.563
0.025,7.3769,28.298
0.026,7.3769,28.997
0.027,7.3769,29.661
0.028,7.3769,30.293
0.029,7.3769,30.895
0.03,7.3769,31.466
0.031,7.3769,32.01
0.032,7.3769,32.527
0.033,7.3769,33.019
0.034,7.3769,33.487
0.035,7.3769,33.933
0.036,7.3769,34.356
0.037,7.3769,34.759
0.038,7.3769,35.142
0.039,7.3769,35.507
0.04,7.3769,35.854
0.041,7.3769,36.184
0.042,7.3769,36.498
0.043,7.3769,36.796
0.044,7.3769,37.08
0.045,7.3769,37.351
0.046,7.3769,37.607
0.047,7.3769,37.85
0.048,7.3769,38.081
0.049,7.3769,38.301
0.05,7.3769,38.51
0.051,7.3769,38.709
0.052,7.3769,38.899
0.053,7.3769,39.081
0.054,7.3769,39.251
0.055,7.3769,39.413
0.056,7.3769,39.568
0.057,7.3769,39.714
0.058,7.3769,39.855
0.059,7.3769,39.989
0.06,7.3769,40.117
0.061,7.3769,40.239
0.062,7.3769,40.354
0.063,7.3769,40.463
0.064,7.3769,40.567
0.065,7.3769,40.666
0.066,7.3769,40.761
0.067,7.3769,40.852
0.068,7.3769,40.939
0.069,7.3769,41.02
0.07,7.3769,41.097
0.071,7.3769,41.171
0.072,7.3769,41.241
0.073,7.3769,41.308
0.074,7.3769,41.373
0.075,7.3769,41.434
0.076,7.3769,41.492
0.077,7.3769,41.547
0.078,7.3769,41.599
0.079,7.3769,41.649
0.08,7.3769,41.696
0.081,7.3769,41.741
0.082,7.3769,41.784
0.083,7.3769,41.826
0.084,7.3769,41.864
0.085,7.3769,41.899
0.086,7.3769,41.933
0.087,7.3769,41.966
0.088,7.3769,41.997
0.089,7.3769,42.026
0.09,7.3769,42.054
0.091,7.3769,42.081
0.092,7.3769,42.107
0.093,7.3769,42.131
0.094,7.3769,42.156
0.095,7.3769,42.178
0.096,7.3769,42.199
0.097,7.3769,42.218
0.098,7.3769,42.236
0.099,7.3769,42.254
0.1,7.3769,42.271
0.101,7.3769,42.287
0.102,7.3769,42.302
0.103,7.3769,42.317
0.104,7.3769,42.332
0.105,7.3769,42.346
0.106,7.3769,42.36
0.107,7.3769,42.373
0.108,7.3769,42.384
0.109,7.3769,42.395
0.11,7.3769,42.406
0.111,7.3769,42.416
0.112,7.3769,42.425
0.113,7.3769,42.435
0.114,7.3769,42.443
0.115,7.3769,42.452
0.116,7.3769,42.461
0.117,7.3769,42.469
0.118,7.3769,42.477
0.119,7.3769,42.484
0.12,7.3769,42.491
0.121,7.3769,42.497
0.122,7.3769,42.503
0.123,7.3769,42.509
0.124,7.3769,42.514
0.125,7.3769,42.519
0.126,7.3769,42.524
0.127,7.3769,42.529
0.128,7.3769,42.534
0.129,7.3769,42.539
0.13,7.3769,42.543
0.131,7.3769,42.547
0.132,7.3769,42.551
0.133,7.3769,42.554
0.134,7.3769,42.558
0.135,7.3769,42.561
0.136,7.3769,42.564
0.137,7.3769,42.567
0.138,7.3769,42.57
0.139,7.3769,42.572
0.14,7.3769,42.575
0.141,7.3769,42.577
0.142,7.3769,42.58
0.143,7.3769,42.582
0.144,7.3769,42.584
0.145,7.3769,42.586
0.146,7.3769,42.588
0.147,7.3769,42.59
0.148,7.3769,42.591
0.149,7.3769,42.593
0.15,7.3769,42.594


==> matlab/heterodimerization/results/heterodim16_fse20.csv <==
0,0,0
0.001,2.3761,0.062387
0.002,4.3557,0.40247
0.003,5.8447,1.1199
0.004,6.8672,2.1962
0.005,7.5147,3.5453
0.006,7.8953,5.0638
0.007,8.1023,6.6633
0.008,8.2039,8.2801
0.009,8.2453,9.8733
0.01,8.2548,11.419
0.011,8.2488,12.904
0.012,8.2366,14.323
0.013,8.223,15.675
0.014,8.2103,16.96
0.015,8.1995,18.182
0.016,8.1909,19.343
0.017,8.1842,20.445
0.018,8.1792,21.492
0.019,8.1756,22.487
0.02,8.1731,23.433
0.021,8.1714,24.332
0.022,8.1702,25.186
0.023,8.1695,25.999
0.024,8.169,26.771
0.025,8.1687,27.506
0.026,8.1685,28.205
0.027,8.1684,28.869
0.028,8.1683,29.502
0.029,8.1683,30.103
0.03,8.1683,30.675
0.031,8.1683,31.219
0.032,8.1683,31.736
0.033,8.1683,32.228
0.034,8.1683,32.696
0.035,8.1683,33.142
0.036,8.1683,33.566
0.037,8.1683,33.969
0.038,8.1683,34.352
0.039,8.1683,34.717
0.04,8.1683,35.064
0.041,8.1683,35.394
0.042,8.1683,35.706
0.043,8.1683,36.003
0.044,8.1683,36.285
0.045,8.1683,36.554
0.046,8.1683,36.809
0.047,8.1683,37.053
0.048,8.1683,37.285
0.049,8.1683,37.506
0.05,8.1683,37.714
0.051,8.1683,37.912
0.052,8.1683,38.1
0.053,8.1683,38.28
0.054,8.1683,38.451
0.055,8.1683,38.615
0.056,8.1683,38.773
0.057,8.1683,38.92
0.058,8.1683,39.06
0.059,8.1683,39.193
0.06,8.1683,39.32
0.061,8.1683,39.441
0.062,8.1683,39.557
0.063,8.1683,39.668
0.064,8.1683,39.774
0.065,8.1683,39.873
0.066,8.1683,39.968
0.067,8.1683,40.058
0.068,8.1683,40.144
0.069,8.1683,40.225
0.07,8.1683,40.304
0.071,8.1683,40.379
0.072,8.1683,40.45
0.073,8.1683,40.517
0.074,8.1683,40.581
0.075,8.1683,40.641
0.076,8.1683,40.699
0.077,8.1683,40.754
0.078,8.1683,40.807
0.079,8.1683,40.858
0.08,8.1683,40.904
0.081,8.1683,40.948
0.082,8.1683,40.99
0.083,8.1683,41.029
0.084,8.1683,41.067
0.085,8.1683,41.103
0.086,8.1683,41.138
0.087,8.1683,41.171
0.088,8.1683,41.203
0.089,8.1683,41.234
0.09,8.1683,41.263
0.091,8.1683,41.29
0.092,8.1683,41.315
0.093,8.1683,41.339
0.094,8.1683,41.361
0.095,8.1683,41.383
0.096,8.1683,41.404
0.097,8.1683,41.424
0.098,8.1683,41.443
0.099,8.1683,41.462
0.1,8.1683,41.481
0.101,8.1683,41.498
0.102,8.1683,41.514
0.103,8.1683,41.528
0.104,8.1683,41.543
0.105,8.1683,41.556
0.106,8.1683,41.569
0.107,8.1683,41.581
0.108,8.1683,41.593
0.109,8.1683,41.605
0.11,8.1683,41.616
0.111,8.1683,41.627
0.112,8.1683,41.637
0.113,8.1683,41.647
0.114,8.1683,41.655
0.115,8.1683,41.664
0.116,8.1683,41.672
0.117,8.1683,41.679
0.118,8.1683,41.687
0.119,8.1683,41.694
0.12,8.1683,41.701
0.121,8.1683,41.707
0.122,8.1683,41.714
0.123,8.1683,41.72
0.124,8.1683,41.725
0.125,8.1683,41.73
0.126,8.1683,41.735
0.127,8.1683,41.74
0.128,8.1683,41.744
0.129,8.1683,41.749
0.13,8.1683,41.753
0.131,8.1683,41.757
0.132,8.1683,41.76
0.133,8.1683,41.764
0.134,8.1683,41.767
0.135,8.1683,41.77
0.136,8.1683,41.773
0.137,8.1683,41.776
0.138,8.1683,41.778
0.139,8.1683,41.781
0.14,8.1683,41.783
0.141,8.1683,41.785
0.142,8.1683,41.787
0.143,8.1683,41.789
0.144,8.1683,41.791
0.145,8.1683,41.793
0.146,8.1683,41.794
0.147,8.1683,41.796
0.148,8.1683,41.798
0.149,8.1683,41.799
0.15,8.1683,41.801


==> matlab/heterodimerization/results/heterodim16_fse30.csv <==
0,0,0
0.001,2.378,0.060514
0.002,4.3874,0.37069
0.003,5.9753,0.98927
0.004,7.1703,1.8931
0.005,8.0323,3.0276
0.006,8.63,4.3291
0.007,9.0282,5.7374
0.008,9.2821,7.2019
0.009,9.4356,8.683
0.01,9.5216,10.152
0.011,9.5645,11.588
0.012,9.5808,12.979
0.013,9.5819,14.316
0.014,9.575,15.596
0.015,9.5647,16.817
0.016,9.5535,17.98
0.017,9.5427,19.086
0.018,9.5332,20.138
0.019,9.5252,21.138
0.02,9.5186,22.087
0.021,9.5133,22.99
0.022,9.5091,23.847
0.023,9.506,24.662
0.024,9.5035,25.437
0.025,9.5017,26.173
0.026,9.5004,26.873
0.027,9.4995,27.538
0.028,9.4988,28.171
0.029,9.4983,28.773
0.03,9.4979,29.345
0.031,9.4977,29.89
0.032,9.4976,30.407
0.033,9.4975,30.9
0.034,9.4974,31.368
0.035,9.4974,31.813
0.036,9.4973,32.237
0.037,9.4973,32.64
0.038,9.4973,33.023
0.039,9.4973,33.388
0.04,9.4973,33.735
0.041,9.4973,34.065
0.042,9.4973,34.379
0.043,9.4973,34.677
0.044,9.4973,34.961
0.045,9.4973,35.232
0.046,9.4973,35.488
0.047,9.4973,35.732
0.048,9.4973,35.964
0.049,9.4973,36.184
0.05,9.4973,36.395
0.051,9.4973,36.595
0.052,9.4973,36.784
0.053,9.4973,36.965
0.054,9.4973,37.136
0.055,9.4973,37.3
0.056,9.4973,37.457
0.057,9.4973,37.604
0.058,9.4973,37.745
0.059,9.4973,37.879
0.06,9.4973,38.007
0.061,9.4973,38.128
0.062,9.4973,38.244
0.063,9.4973,38.354
0.064,9.4973,38.458
0.065,9.4973,38.558
0.066,9.4973,38.653
0.067,9.4973,38.743
0.068,9.4973,38.829
0.069,9.4973,38.91
0.07,9.4973,38.987
0.071,9.4973,39.061
0.072,9.4973,39.132
0.073,9.4973,39.198
0.074,9.4973,39.26
0.075,9.4973,39.319
0.076,9.4973,39.375
0.077,9.4973,39.429
0.078,9.4973,39.48
0.079,9.4973,39.528
0.08,9.4973,39.575
0.081,9.4973,39.619
0.082,9.4973,39.662
0.083,9.4973,39.704
0.084,9.4973,39.741
0.085,9.4973,39.776
0.086,9.4973,39.81
0.087,9.4973,39.842
0.088,9.4973,39.872
0.089,9.4973,39.902
0.09,9.4973,39.93
0.091,9.4973,39.957
0.092,9.4973,39.984
0.093,9.4973,40.009
0.094,9.4973,40.033
0.095,9.4973,40.055
0.096,9.4973,40.076
0.097,9.4973,40.096
0.098,9.4973,40.115
0.099,9.4973,40.133
0.1,9.4973,40.15
0.101,9.4973,40.167
0.102,9.4973,40.183
0.103,9.4973,40.199
0.104,9.4973,40.215
0.105,9.4973,40.229
0.106,9.4973,40.242
0.107,9.4973,40.254
0.108,9.4973,40.266
0.109,9.4973,40.277
0.11,9.4973,40.288
0.111,9.4973,40.299
0.112,9.4973,40.309
0.113,9.4973,40.318
0.114,9.4973,40.328
0.115,9.4973,40.337
0.116,9.4973,40.345
0.117,9.4973,40.352
0.118,9.4973,40.36
0.119,9.4973,40.367
0.12,9.4973,40.373
0.121,9.4973,40.38
0.122,9.4973,40.386
0.123,9.4973,40.391
0.124,9.4973,40.397
0.125,9.4973,40.402
0.126,9.4973,40.407
0.127,9.4973,40.412
0.128,9.4973,40.416
0.129,9.4973,40.42
0.13,9.4973,40.424
0.131,9.4973,40.427
0.132,9.4973,40.431
0.133,9.4973,40.434
0.134,9.4973,40.437
0.135,9.4973,40.44
0.136,9.4973,40.443
0.137,9.4973,40.446
0.138,9.4973,40.448
0.139,9.4973,40.451
0.14,9.4973,40.454
0.141,9.4973,40.456
0.142,9.4973,40.458
0.143,9.4973,40.46
0.144,9.4973,40.462
0.145,9.4973,40.464
0.146,9.4973,40.466
0.147,9.4973,40.468
0.148,9.4973,40.47
0.149,9.4973,40.471
0.15,9.4973,40.473


==> matlab/heterodimerization/results/heterodim16_fse40.csv <==
0,0,0
0.001,2.3786,0.059911
0.002,4.3969,0.36126
0.003,6.0159,0.94869
0.004,7.2738,1.7897
0.005,8.2303,2.8296
0.006,8.9466,4.0125
0.007,9.4767,5.2889
0.008,9.8651,6.6189
0.009,10.147,7.9714
0.01,10.35,9.3237
0.011,10.494,10.659
0.012,10.594,11.965
0.013,10.664,13.234
0.014,10.711,14.46
0.015,10.742,15.639
0.016,10.762,16.771
0.017,10.775,17.854
0.018,10.782,18.889
0.019,10.786,19.877
0.02,10.788,20.818
0.021,10.788,21.715
0.022,10.788,22.569
0.023,10.787,23.381
0.024,10.786,24.154
0.025,10.785,24.89
0.026,10.784,25.589
0.027,10.783,26.255
0.028,10.782,26.888
0.029,10.782,27.49
0.03,10.781,28.062
0.031,10.781,28.607
0.032,10.78,29.125
0.033,10.78,29.617
0.034,10.78,30.086
0.035,10.78,30.531
0.036,10.78,30.955
0.037,10.78,31.358
0.038,10.779,31.742
0.039,10.779,32.106
0.04,10.779,32.453
0.041,10.779,32.784
0.042,10.779,33.1
0.043,10.779,33.402
0.044,10.779,33.689
0.045,10.779,33.961
0.046,10.779,34.217
0.047,10.779,34.465
0.048,10.779,34.701
0.049,10.779,34.924
0.05,10.779,35.134
0.051,10.779,35.334
0.052,10.779,35.527
0.053,10.779,35.71
0.054,10.779,35.883
0.055,10.779,36.045
0.056,10.779,36.202
0.057,10.779,36.352
0.058,10.779,36.493
0.059,10.779,36.627
0.06,10.779,36.752
0.061,10.779,36.873
0.062,10.779,36.987
0.063,10.779,37.095
0.064,10.779,37.198
0.065,10.779,37.295
0.066,10.779,37.389
0.067,10.779,37.478
0.068,10.779,37.563
0.069,10.779,37.643
0.07,10.779,37.718
0.071,10.779,37.79
0.072,10.779,37.858
0.073,10.779,37.923
0.074,10.779,37.986
0.075,10.779,38.045
0.076,10.779,38.103
0.077,10.779,38.157
0.078,10.779,38.208
0.079,10.779,38.256
0.08,10.779,38.302
0.081,10.779,38.346
0.082,10.779,38.388
0.083,10.779,38.428
0.084,10.779,38.467
0.085,10.779,38.505
0.086,10.779,38.539
0.087,10.779,38.572
0.088,10.779,38.603
0.089,10.779,38.632
0.09,10.779,38.661
0.091,10.779,38.688
0.092,10.779,38.714
0.093,10.779,38.739
0.094,10.779,38.763
0.095,10.779,38.785
0.096,10.779,38.806
0.097,10.779,38.826
0.098,10.779,38.845
0.099,10.779,38.864
0.1,10.779,38.881
0.101,10.779,38.898
0.102,10.779,38.914
0.103,10.779,38.928
0.104,10.779,38.941
0.105,10.779,38.954
0.106,10.779,38.966
0.107,10.779,38.978
0.108,10.779,38.989
0.109,10.779,38.999
0.11,10.779,39.01
0.111,10.779,39.019
0.112,10.779,39.029
0.113,10.779,39.038
0.114,10.779,39.046
0.115,10.779,39.055
0.116,10.779,39.063
0.117,10.779,39.07
0.118,10.779,39.077
0.119,10.779,39.083
0.12,10.779,39.089
0.121,10.779,39.094
0.122,10.779,39.1
0.123,10.779,39.105
0.124,10.779,39.11
0.125,10.779,39.115
0.126,10.779,39.119
0.127,10.779,39.124
0.128,10.779,39.129
0.129,10.779,39.134
0.13,10.779,39.138
0.131,10.779,39.142
0.132,10.779,39.145
0.133,10.779,39.148
0.134,10.779,39.152
0.135,10.779,39.155
0.136,10.779,39.157
0.137,10.779,39.16
0.138,10.779,39.163
0.139,10.779,39.166
0.14,10.779,39.168
0.141,10.779,39.171
0.142,10.779,39.173
0.143,10.779,39.176
0.144,10.779,39.179
0.145,10.779,39.181
0.146,10.779,39.183
0.147,10.779,39.185
0.148,10.779,39.187
0.149,10.779,39.189
0.15,10.779,39.191


==> matlab/heterodimerization/results/heterodim16_fse50.csv <==
0,0,0
0.001,2.3787,0.059813
0.002,4.3996,0.35857
0.003,6.0306,0.93398
0.004,7.3164,1.747
0.005,8.3186,2.7413
0.006,9.0958,3.8633
0.007,9.6975,5.0681
0.008,10.164,6.3205
0.009,10.525,7.5936
0.01,10.806,8.8677
0.011,11.024,10.128
0.012,11.195,11.365
0.013,11.328,12.57
0.014,11.432,13.739
0.015,11.513,14.869
0.016,11.576,15.957
0.017,11.626,17.003
0.018,11.664,18.007
0.019,11.695,18.968
0.02,11.718,19.888
0.021,11.737,20.766
0.022,11.751,21.605
0.023,11.762,22.406
0.024,11.771,23.169
0.025,11.778,23.897
0.026,11.783,24.59
0.027,11.788,25.25
0.028,11.791,25.879
0.029,11.793,26.478
0.03,11.795,27.048
0.031,11.797,27.59
0.032,11.798,28.107
0.033,11.799,28.598
0.034,11.8,29.066
0.035,11.801,29.51
0.036,11.801,29.934
0.037,11.802,30.336
0.038,11.802,30.72
0.039,11.802,31.084
0.04,11.802,31.431
0.041,11.802,31.76
0.042,11.802,32.074
0.043,11.803,32.373
0.044,11.803,32.657
0.045,11.803,32.927
0.046,11.803,33.184
0.047,11.803,33.428
0.048,11.803,33.66
0.049,11.803,33.882
0.05,11.803,34.092
0.051,11.803,34.292
0.052,11.803,34.483
0.053,11.803,34.664
0.054,11.803,34.835
0.055,11.803,34.998
0.056,11.803,35.152
0.057,11.803,35.3
0.058,11.803,35.44
0.059,11.803,35.573
0.06,11.803,35.7
0.061,11.803,35.822
0.062,11.803,35.936
0.063,11.803,36.044
0.064,11.803,36.147
0.065,11.803,36.246
0.066,11.803,36.339
0.067,11.803,36.429
0.068,11.803,36.515
0.069,11.803,36.597
0.07,11.803,36.674
0.071,11.803,36.747
0.072,11.803,36.816
0.073,11.803,36.882
0.074,11.803,36.945
0.075,11.803,37.006
0.076,11.803,37.064
0.077,11.803,37.12
0.078,11.803,37.172
0.079,11.803,37.221
0.08,11.803,37.268
0.081,11.803,37.313
0.082,11.803,37.355
0.083,11.803,37.396
0.084,11.803,37.436
0.085,11.803,37.473
0.086,11.803,37.509
0.087,11.803,37.542
0.088,11.803,37.574
0.089,11.803,37.604
0.09,11.803,37.632
0.091,11.803,37.66
0.092,11.803,37.686
0.093,11.803,37.712
0.094,11.803,37.735
0.095,11.803,37.757
0.096,11.803,37.777
0.097,11.803,37.797
0.098,11.803,37.815
0.099,11.803,37.833
0.1,11.803,37.85
0.101,11.803,37.866
0.102,11.803,37.881
0.103,11.803,37.896
0.104,11.803,37.911
0.105,11.803,37.925
0.106,11.803,37.938
0.107,11.803,37.95
0.108,11.803,37.961
0.109,11.803,37.971
0.11,11.803,37.981
0.111,11.803,37.991
0.112,11.803,38
0.113,11.803,38.009
0.114,11.803,38.018
0.115,11.803,38.026
0.116,11.803,38.034
0.117,11.803,38.042
0.118,11.803,38.05
0.119,11.803,38.057
0.12,11.803,38.064
0.121,11.803,38.069
0.122,11.803,38.075
0.123,11.803,38.081
0.124,11.803,38.086
0.125,11.803,38.091
0.126,11.803,38.096
0.127,11.803,38.101
0.128,11.803,38.105
0.129,11.803,38.11
0.13,11.803,38.114
0.131,11.803,38.119
0.132,11.803,38.123
0.133,11.803,38.126
0.134,11.803,38.13
0.135,11.803,38.133
0.136,11.803,38.136
0.137,11.803,38.139
0.138,11.803,38.142
0.139,11.803,38.144
0.14,11.803,38.147
0.141,11.803,38.149
0.142,11.803,38.152
0.143,11.803,38.154
0.144,11.803,38.157
0.145,11.803,38.159
0.146,11.803,38.161
0.147,11.803,38.163
0.148,11.803,38.165
0.149,11.803,38.166
0.15,11.803,38.168


==> matlab/heterodimerization/results/heterodim16_runtimes1_fse.csv <==
0.94106,2.8033,7.663,19.339,42.386
0.051566,0.49743,2.7915,9.0322,21.848
0.056224,0.50864,2.8322,8.9992,21.827
0.049908,0.51386,2.7733,9.0464,21.725
0.066098,0.56668,2.9354,9.3173,22.33
0.065406,0.51424,2.7958,8.9977,21.926
0.057838,0.50641,2.772,8.9743,21.82
0.055084,0.50822,2.7789,8.9997,21.966
0.068566,0.51329,2.7862,8.9847,21.759
0.055239,0.50856,2.7739,8.9843,21.75


==> matlab/heterodimerization/results/heterodim16_runtimes2_fse.csv <==
0.53308,1.4333,4.5182,12.397,29.1
0.050081,0.63449,2.7781,9.0906,23.195
0.049877,0.52051,2.7712,9.0434,22.718
0.048542,0.59273,2.7792,9.0096,22.625
0.049024,0.55515,2.7698,9.0315,22.832
0.048428,0.51624,2.7726,9.0452,22.7
0.04859,0.515,2.7744,9.0685,22.711
0.050736,0.51395,2.7773,9.0328,22.757
0.055326,0.52682,2.7718,9.0568,22.601
0.048804,0.54961,2.7864,9.0442,22.657


==> matlab/heterodimerization/results/heterodim1_fse10.csv <==
0,0,0
0.001,2.363,0.075575
0.002,4.2433,0.51486
0.003,5.5416,1.423
0.004,6.3507,2.7127
0.005,6.8195,4.2404
0.006,7.0784,5.8807
0.007,7.2178,7.5478
0.008,7.2928,9.1912
0.009,7.3342,10.784
0.01,7.3588,12.315
0.011,7.3748,13.778
0.012,7.3865,15.173
0.013,7.3959,16.502
0.014,7.4039,17.767
0.015,7.411,18.971
0.016,7.4173,20.116
0.017,7.4227,21.206
0.018,7.4273,22.244
0.019,7.4312,23.232
0.02,7.4344,24.171
0.021,7.437,25.066
0.022,7.4391,25.917
0.023,7.4406,26.727
0.024,7.4418,27.498
0.025,7.4426,28.232
0.026,7.4432,28.93
0.027,7.4435,29.594
0.028,7.4437,30.226
0.029,7.4437,30.827
0.03,7.4436,31.4
0.031,7.4435,31.944
0.032,7.4433,32.461
0.033,7.4431,32.954
0.034,7.4429,33.422
0.035,7.4427,33.868
0.036,7.4425,34.292
0.037,7.4423,34.695
0.038,7.4421,35.079
0.039,7.4419,35.444
0.04,7.4417,35.791
0.041,7.4416,36.121
0.042,7.4414,36.435
0.043,7.4413,36.734
0.044,7.4412,37.018
0.045,7.4411,37.288
0.046,7.441,37.545
0.047,7.4409,37.789
0.048,7.4408,38.022
0.049,7.4407,38.243
0.05,7.4407,38.454
0.051,7.4406,38.654
0.052,7.4406,38.844
0.053,7.4405,39.025
0.054,7.4405,39.198
0.055,7.4405,39.362
0.056,7.4404,39.518
0.057,7.4404,39.666
0.058,7.4404,39.807
0.059,7.4404,39.94
0.06,7.4404,40.068
0.061,7.4403,40.189
0.062,7.4403,40.305
0.063,7.4403,40.414
0.064,7.4403,40.518
0.065,7.4403,40.618
0.066,7.4403,40.712
0.067,7.4403,40.802
0.068,7.4403,40.888
0.069,7.4403,40.969
0.07,7.4403,41.046
0.071,7.4403,41.12
0.072,7.4403,41.19
0.073,7.4403,41.257
0.074,7.4403,41.32
0.075,7.4403,41.38
0.076,7.4402,41.438
0.077,7.4402,41.493
0.078,7.4402,41.545
0.079,7.4402,41.594
0.08,7.4402,41.641
0.081,7.4402,41.686
0.082,7.4402,41.728
0.083,7.4402,41.769
0.084,7.4402,41.807
0.085,7.4402,41.843
0.086,7.4402,41.877
0.087,7.4402,41.91
0.088,7.4402,41.941
0.089,7.4402,41.97
0.09,7.4402,41.998
0.091,7.4402,42.025
0.092,7.4402,42.051
0.093,7.4402,42.076
0.094,7.4402,42.099
0.095,7.4402,42.12
0.096,7.4402,42.141
0.097,7.4402,42.161
0.098,7.4402,42.179
0.099,7.4402,42.197
0.1,7.4402,42.214
0.101,7.4402,42.231
0.102,7.4402,42.247
0.103,7.4402,42.263
0.104,7.4402,42.277
0.105,7.4402,42.29
0.106,7.4402,42.302
0.107,7.4402,42.315
0.108,7.4402,42.326
0.109,7.4402,42.337
0.11,7.4402,42.348
0.111,7.4402,42.358
0.112,7.4402,42.368
0.113,7.4402,42.378
0.114,7.4402,42.387
0.115,7.4402,42.395
0.116,7.4402,42.403
0.117,7.4402,42.41
0.118,7.4402,42.417
0.119,7.4402,42.424
0.12,7.4402,42.431
0.121,7.4402,42.437
0.122,7.4402,42.444
0.123,7.4402,42.449
0.124,7.4402,42.455
0.125,7.4402,42.46
0.126,7.4402,42.465
0.127,7.4402,42.469
0.128,7.4402,42.474
0.129,7.4402,42.478
0.13,7.4402,42.482
0.131,7.4402,42.486
0.132,7.4402,42.489
0.133,7.4402,42.493
0.134,7.4402,42.496
0.135,7.4402,42.499
0.136,7.4402,42.502
0.137,7.4402,42.504
0.138,7.4402,42.507
0.139,7.4402,42.509
0.14,7.4402,42.511
0.141,7.4402,42.514
0.142,7.4402,42.516
0.143,7.4402,42.518
0.144,7.4402,42.52
0.145,7.4402,42.521
0.146,7.4402,42.523
0.147,7.4402,42.525
0.148,7.4402,42.527
0.149,7.4402,42.529
0.15,7.4402,42.53


==> matlab/heterodimerization/results/heterodim1_fse20.csv <==
0,0,0
0.001,2.363,0.075574
0.002,4.2434,0.51473
0.003,5.5446,1.42
0.004,6.3667,2.6967
0.005,6.8626,4.1973
0.006,7.1588,5.8002
0.007,7.3394,7.4262
0.008,7.4544,9.0296
0.009,7.532,10.587
0.01,7.588,12.085
0.011,7.6307,13.522
0.012,7.6648,14.895
0.013,7.6931,16.205
0.014,7.7171,17.454
0.015,7.7376,18.644
0.016,7.7552,19.778
0.017,7.7706,20.859
0.018,7.784,21.888
0.019,7.7957,22.867
0.02,7.8061,23.8
0.021,7.8151,24.688
0.022,7.823,25.534
0.023,7.8298,26.338
0.024,7.8359,27.104
0.025,7.8411,27.834
0.026,7.8457,28.528
0.027,7.8498,29.188
0.028,7.8533,29.817
0.029,7.8565,30.415
0.03,7.8592,30.984
0.031,7.8616,31.526
0.032,7.8637,32.042
0.033,7.8656,32.532
0.034,7.8673,32.999
0.035,7.8687,33.443
0.036,7.87,33.865
0.037,7.8711,34.267
0.038,7.8721,34.65
0.039,7.8729,35.014
0.04,7.8736,35.36
0.041,7.8743,35.69
0.042,7.8749,36.003
0.043,7.8753,36.301
0.044,7.8758,36.585
0.045,7.8761,36.855
0.046,7.8765,37.111
0.047,7.8767,37.356
0.048,7.877,37.588
0.049,7.8772,37.809
0.05,7.8774,38.019
0.051,7.8775,38.219
0.052,7.8776,38.409
0.053,7.8777,38.59
0.054,7.8778,38.763
0.055,7.8779,38.926
0.056,7.8779,39.082
0.057,7.878,39.231
0.058,7.878,39.372
0.059,7.878,39.507
0.06,7.878,39.634
0.061,7.878,39.756
0.062,7.878,39.871
0.063,7.878,39.982
0.064,7.8779,40.086
0.065,7.8779,40.186
0.066,7.8778,40.281
0.067,7.8778,40.371
0.068,7.8777,40.456
0.069,7.8776,40.538
0.07,7.8776,40.616
0.071,7.8775,40.69
0.072,7.8774,40.76
0.073,7.8773,40.827
0.074,7.8772,40.89
0.075,7.8771,40.95
0.076,7.877,41.008
0.077,7.8769,41.062
0.078,7.8768,41.114
0.079,7.8767,41.164
0.08,7.8766,41.211
0.081,7.8765,41.255
0.082,7.8763,41.298
0.083,7.8762,41.338
0.084,7.8761,41.377
0.085,7.876,41.413
0.086,7.8759,41.448
0.087,7.8758,41.481
0.088,7.8756,41.513
0.089,7.8755,41.543
0.09,7.8754,41.571
0.091,7.8753,41.599
0.092,7.8752,41.624
0.093,7.875,41.649
0.094,7.8749,41.672
0.095,7.8748,41.695
0.096,7.8747,41.715
0.097,7.8745,41.734
0.098,7.8744,41.753
0.099,7.8743,41.77
0.1,7.8742,41.787
0.101,7.874,41.803
0.102,7.8739,41.818
0.103,7.8738,41.832
0.104,7.8737,41.846
0.105,7.8735,41.859
0.106,7.8734,41.872
0.107,7.8733,41.884
0.108,7.8732,41.897
0.109,7.873,41.907
0.11,7.8729,41.917
0.111,7.8728,41.926
0.112,7.8727,41.935
0.113,7.8725,41.944
0.114,7.8724,41.952
0.115,7.8723,41.96
0.116,7.8722,41.967
0.117,7.8721,41.975
0.118,7.8719,41.982
0.119,7.8718,41.989
0.12,7.8717,41.996
0.121,7.8716,42.003
0.122,7.8715,42.009
0.123,7.8713,42.014
0.124,7.8712,42.02
0.125,7.8711,42.025
0.126,7.871,42.029
0.127,7.8709,42.034
0.128,7.8708,42.038
0.129,7.8707,42.043
0.13,7.8706,42.047
0.131,7.8705,42.051
0.132,7.8704,42.055
0.133,7.8703,42.059
0.134,7.8702,42.063
0.135,7.8701,42.066
0.136,7.87,42.069
0.137,7.8699,42.072
0.138,7.8698,42.075
0.139,7.8697,42.078
0.14,7.8696,42.081
0.141,7.8695,42.083
0.142,7.8694,42.086
0.143,7.8693,42.088
0.144,7.8692,42.09
0.145,7.8691,42.092
0.146,7.869,42.095
0.147,7.8689,42.097
0.148,7.8689,42.099
0.149,7.8688,42.101
0.15,7.8687,42.102


==> matlab/heterodimerization/results/heterodim1_fse30.csv <==
0,0,0
0.001,2.363,0.075574
0.002,4.2434,0.51473
0.003,5.5446,1.42
0.004,6.3667,2.6967
0.005,6.8626,4.1973
0.006,7.159,5.8001
0.007,7.3398,7.4258
0.008,7.4553,9.0287
0.009,7.5338,10.585
0.01,7.5909,12.083
0.011,7.6352,13.517
0.012,7.6712,14.888
0.013,7.7017,16.196
0.014,7.7282,17.443
0.015,7.7513,18.63
0.016,7.7719,19.762
0.017,7.7902,20.839
0.018,7.8067,21.865
0.019,7.8215,22.841
0.02,7.8349,23.771
0.021,7.8469,24.656
0.022,7.8578,25.499
0.023,7.8675,26.301
0.024,7.8763,27.064
0.025,7.8842,27.791
0.026,7.8913,28.482
0.027,7.8978,29.14
0.028,7.9037,29.767
0.029,7.909,30.363
0.03,7.9137,30.93
0.031,7.9181,31.47
0.032,7.922,31.983
0.033,7.9255,32.472
0.034,7.9288,32.937
0.035,7.9316,33.38
0.036,7.9342,33.801
0.037,7.9366,34.202
0.038,7.9387,34.583
0.039,7.9407,34.946
0.04,7.9424,35.292
0.041,7.944,35.62
0.042,7.9454,35.933
0.043,7.9467,36.23
0.044,7.9478,36.513
0.045,7.9489,36.782
0.046,7.9498,37.038
0.047,7.9507,37.282
0.048,7.9514,37.514
0.049,7.9521,37.734
0.05,7.9528,37.944
0.051,7.9534,38.143
0.052,7.9539,38.333
0.053,7.9543,38.514
0.054,7.9548,38.686
0.055,7.9551,38.849
0.056,7.9555,39.005
0.057,7.9558,39.153
0.058,7.9561,39.294
0.059,7.9563,39.428
0.06,7.9566,39.556
0.061,7.9568,39.677
0.062,7.957,39.792
0.063,7.9572,39.902
0.064,7.9573,40.007
0.065,7.9575,40.106
0.066,7.9576,40.201
0.067,7.9577,40.291
0.068,7.9578,40.377
0.069,7.9579,40.458
0.07,7.958,40.535
0.071,7.9581,40.609
0.072,7.9581,40.679
0.073,7.9582,40.746
0.074,7.9582,40.809
0.075,7.9583,40.869
0.076,7.9583,40.926
0.077,7.9583,40.981
0.078,7.9584,41.033
0.079,7.9584,41.082
0.08,7.9584,41.129
0.081,7.9584,41.173
0.082,7.9585,41.216
0.083,7.9585,41.256
0.084,7.9585,41.294
0.085,7.9585,41.331
0.086,7.9585,41.366
0.087,7.9585,41.399
0.088,7.9585,41.43
0.089,7.9585,41.46
0.09,7.9585,41.488
0.091,7.9585,41.515
0.092,7.9585,41.541
0.093,7.9585,41.565
0.094,7.9586,41.589
0.095,7.9586,41.611
0.096,7.9586,41.632
0.097,7.9586,41.652
0.098,7.9586,41.672
0.099,7.9586,41.69
0.1,7.9586,41.708
0.101,7.9586,41.725
0.102,7.9586,41.741
0.103,7.9586,41.756
0.104,7.9586,41.771
0.105,7.9586,41.785
0.106,7.9586,41.798
0.107,7.9586,41.81
0.108,7.9586,41.822
0.109,7.9586,41.833
0.11,7.9586,41.843
0.111,7.9586,41.854
0.112,7.9586,41.864
0.113,7.9586,41.874
0.114,7.9586,41.883
0.115,7.9586,41.892
0.116,7.9586,41.9
0.117,7.9586,41.908
0.118,7.9586,41.916
0.119,7.9586,41.923
0.12,7.9586,41.929
0.121,7.9586,41.935
0.122,7.9586,41.941
0.123,7.9586,41.946
0.124,7.9586,41.951
0.125,7.9586,41.956
0.126,7.9586,41.961
0.127,7.9586,41.965
0.128,7.9586,41.97
0.129,7.9586,41.974
0.13,7.9586,41.978
0.131,7.9586,41.982
0.132,7.9585,41.985
0.133,7.9585,41.989
0.134,7.9585,41.992
0.135,7.9585,41.994
0.136,7.9585,41.997
0.137,7.9585,41.999
0.138,7.9585,42.001
0.139,7.9585,42.003
0.14,7.9585,42.005
0.141,7.9585,42.006
0.142,7.9585,42.008
0.143,7.9585,42.01
0.144,7.9585,42.011
0.145,7.9585,42.012
0.146,7.9585,42.014
0.147,7.9584,42.015
0.148,7.9584,42.016
0.149,7.9584,42.017
0.15,7.9584,42.018


==> matlab/heterodimerization/results/heterodim1_fse40.csv <==
0,0,0
0.001,2.363,0.075575
0.002,4.2434,0.51473
0.003,5.5446,1.42
0.004,6.3667,2.6967
0.005,6.8626,4.1973
0.006,7.159,5.8001
0.007,7.3398,7.4258
0.008,7.4553,9.0287
0.009,7.5338,10.585
0.01,7.5909,12.083
0.011,7.6352,13.517
0.012,7.6712,14.888
0.013,7.7017,16.196
0.014,7.7282,17.443
0.015,7.7514,18.63
0.016,7.7719,19.762
0.017,7.7903,20.839
0.018,7.8068,21.865
0.019,7.8216,22.841
0.02,7.835,23.771
0.021,7.8471,24.656
0.022,7.858,25.499
0.023,7.8678,26.3
0.024,7.8766,27.064
0.025,7.8846,27.79
0.026,7.8918,28.482
0.027,7.8983,29.14
0.028,7.9042,29.766
0.029,7.9095,30.362
0.03,7.9144,30.929
0.031,7.9188,31.469
0.032,7.9227,31.983
0.033,7.9264,32.471
0.034,7.9296,32.937
0.035,7.9326,33.379
0.036,7.9352,33.8
0.037,7.9376,34.201
0.038,7.9398,34.582
0.039,7.9418,34.945
0.04,7.9435,35.29
0.041,7.9451,35.619
0.042,7.9466,35.931
0.043,7.9479,36.229
0.044,7.9491,36.512
0.045,7.9502,36.781
0.046,7.9512,37.037
0.047,7.9521,37.28
0.048,7.9529,37.512
0.049,7.9536,37.733
0.05,7.9543,37.942
0.051,7.9549,38.142
0.052,7.9554,38.332
0.053,7.9559,38.512
0.054,7.9564,38.684
0.055,7.9568,38.848
0.056,7.9571,39.003
0.057,7.9575,39.152
0.058,7.9578,39.293
0.059,7.9581,39.427
0.06,7.9583,39.554
0.061,7.9585,39.676
0.062,7.9588,39.791
0.063,7.9589,39.901
0.064,7.9591,40.005
0.065,7.9593,40.105
0.066,7.9594,40.2
0.067,7.9596,40.29
0.068,7.9597,40.376
0.069,7.9598,40.457
0.07,7.9599,40.534
0.071,7.96,40.608
0.072,7.96,40.678
0.073,7.9601,40.745
0.074,7.9602,40.808
0.075,7.9602,40.869
0.076,7.9603,40.926
0.077,7.9603,40.98
0.078,7.9603,41.032
0.079,7.9604,41.081
0.08,7.9604,41.128
0.081,7.9604,41.173
0.082,7.9604,41.215
0.083,7.9604,41.255
0.084,7.9605,41.294
0.085,7.9605,41.33
0.086,7.9605,41.365
0.087,7.9605,41.398
0.088,7.9605,41.429
0.089,7.9605,41.459
0.09,7.9605,41.487
0.091,7.9605,41.514
0.092,7.9605,41.54
0.093,7.9606,41.564
0.094,7.9606,41.587
0.095,7.9606,41.609
0.096,7.9606,41.63
0.097,7.9606,41.65
0.098,7.9606,41.669
0.099,7.9606,41.687
0.1,7.9606,41.705
0.101,7.9606,41.722
0.102,7.9606,41.738
0.103,7.9606,41.753
0.104,7.9606,41.768
0.105,7.9607,41.782
0.106,7.9607,41.795
0.107,7.9607,41.808
0.108,7.9607,41.82
0.109,7.9607,41.831
0.11,7.9607,41.842
0.111,7.9607,41.852
0.112,7.9607,41.861
0.113,7.9607,41.87
0.114,7.9607,41.879
0.115,7.9607,41.888
0.116,7.9607,41.896
0.117,7.9607,41.904
0.118,7.9607,41.912
0.119,7.9607,41.919
0.12,7.9607,41.926
0.121,7.9607,41.933
0.122,7.9607,41.939
0.123,7.9607,41.945
0.124,7.9607,41.95
0.125,7.9607,41.955
0.126,7.9607,41.96
0.127,7.9607,41.964
0.128,7.9607,41.967
0.129,7.9607,41.971
0.13,7.9607,41.975
0.131,7.9607,41.979
0.132,7.9607,41.983
0.133,7.9607,41.986
0.134,7.9607,41.99
0.135,7.9607,41.993
0.136,7.9607,41.995
0.137,7.9607,41.998
0.138,7.9607,42
0.139,7.9607,42.003
0.14,7.9607,42.005
0.141,7.9607,42.006
0.142,7.9606,42.008
0.143,7.9606,42.009
0.144,7.9606,42.01
0.145,7.9606,42.011
0.146,7.9606,42.013
0.147,7.9606,42.014
0.148,7.9606,42.015
0.149,7.9606,42.016
0.15,7.9606,42.017


==> matlab/heterodimerization/results/heterodim1_fse50.csv <==
0,0,0
0.001,2.363,0.075575
0.002,4.2434,0.51473
0.003,5.5446,1.42
0.004,6.3667,2.6967
0.005,6.8626,4.1973
0.006,7.159,5.8001
0.007,7.3398,7.4258
0.008,7.4553,9.0287
0.009,7.5338,10.585
0.01,7.5909,12.083
0.011,7.6352,13.517
0.012,7.6712,14.888
0.013,7.7017,16.196
0.014,7.7282,17.443
0.015,7.7514,18.63
0.016,7.7719,19.762
0.017,7.7903,20.839
0.018,7.8068,21.865
0.019,7.8216,22.841
0.02,7.835,23.771
0.021,7.8471,24.656
0.022,7.858,25.499
0.023,7.8678,26.3
0.024,7.8766,27.064
0.025,7.8846,27.79
0.026,7.8918,28.482
0.027,7.8983,29.14
0.028,7.9042,29.766
0.029,7.9095,30.362
0.03,7.9144,30.929
0.031,7.9188,31.469
0.032,7.9227,31.983
0.033,7.9264,32.471
0.034,7.9296,32.937
0.035,7.9326,33.379
0.036,7.9352,33.8
0.037,7.9376,34.201
0.038,7.9398,34.582
0.039,7.9418,34.945
0.04,7.9435,35.29
0.041,7.9452,35.619
0.042,7.9466,35.931
0.043,7.9479,36.229
0.044,7.9491,36.512
0.045,7.9502,36.781
0.046,7.9512,37.037
0.047,7.9521,37.28
0.048,7.9529,37.512
0.049,7.9536,37.733
0.05,7.9543,37.942
0.051,7.9549,38.142
0.052,7.9554,38.332
0.053,7.9559,38.512
0.054,7.9564,38.684
0.055,7.9568,38.848
0.056,7.9571,39.003
0.057,7.9575,39.151
0.058,7.9578,39.293
0.059,7.9581,39.427
0.06,7.9583,39.554
0.061,7.9586,39.676
0.062,7.9588,39.791
0.063,7.9589,39.901
0.064,7.9591,40.005
0.065,7.9593,40.105
0.066,7.9594,40.2
0.067,7.9596,40.29
0.068,7.9597,40.376
0.069,7.9598,40.457
0.07,7.9599,40.534
0.071,7.96,40.608
0.072,7.96,40.678
0.073,7.9601,40.745
0.074,7.9602,40.808
0.075,7.9602,40.869
0.076,7.9603,40.926
0.077,7.9603,40.98
0.078,7.9603,41.032
0.079,7.9604,41.081
0.08,7.9604,41.128
0.081,7.9604,41.173
0.082,7.9604,41.215
0.083,7.9605,41.255
0.084,7.9605,41.294
0.085,7.9605,41.33
0.086,7.9605,41.365
0.087,7.9605,41.398
0.088,7.9605,41.429
0.089,7.9605,41.459
0.09,7.9605,41.487
0.091,7.9605,41.514
0.092,7.9606,41.54
0.093,7.9606,41.564
0.094,7.9606,41.587
0.095,7.9606,41.609
0.096,7.9606,41.63
0.097,7.9606,41.65
0.098,7.9606,41.669
0.099,7.9606,41.687
0.1,7.9606,41.705
0.101,7.9606,41.722
0.102,7.9606,41.738
0.103,7.9606,41.753
0.104,7.9607,41.768
0.105,7.9607,41.782
0.106,7.9607,41.795
0.107,7.9607,41.808
0.108,7.9607,41.82
0.109,7.9607,41.831
0.11,7.9607,41.842
0.111,7.9607,41.852
0.112,7.9607,41.861
0.113,7.9607,41.87
0.114,7.9607,41.879
0.115,7.9607,41.888
0.116,7.9607,41.896
0.117,7.9607,41.904
0.118,7.9607,41.912
0.119,7.9607,41.919
0.12,7.9607,41.926
0.121,7.9607,41.933
0.122,7.9607,41.939
0.123,7.9607,41.945
0.124,7.9607,41.95
0.125,7.9607,41.955
0.126,7.9607,41.96
0.127,7.9607,41.964
0.128,7.9607,41.967
0.129,7.9607,41.971
0.13,7.9607,41.975
0.131,7.9607,41.979
0.132,7.9607,41.983
0.133,7.9607,41.986
0.134,7.9607,41.99
0.135,7.9607,41.993
0.136,7.9607,41.995
0.137,7.9607,41.998
0.138,7.9607,42
0.139,7.9607,42.003
0.14,7.9607,42.004
0.141,7.9607,42.006
0.142,7.9607,42.008
0.143,7.9607,42.009
0.144,7.9607,42.01
0.145,7.9606,42.011
0.146,7.9606,42.013
0.147,7.9606,42.014
0.148,7.9606,42.015
0.149,7.9606,42.016
0.15,7.9606,42.017


==> matlab/heterodimerization/results/heterodim1_runtimes1_fse.csv <==
0.39261,1.1855,3.6433,9.6117,32.375
0.068525,0.36393,1.9767,6.508,15.725
0.091905,0.36939,1.9778,6.4936,15.783
0.081211,0.36968,2.0281,6.5774,15.708
0.096982,0.4112,1.9628,6.4581,16.338
0.081483,0.35283,1.9644,6.4372,15.73
0.065928,0.36431,1.9782,6.4757,15.995
0.076931,0.36511,1.9661,6.4357,15.665
0.083798,0.36434,1.9595,6.4923,15.77
0.067048,0.36429,1.9661,6.4852,15.711


==> matlab/heterodimerization/results/heterodim1_runtimes2_fse.csv <==
0.37119,1.1938,3.7939,9.8925,22.797
0.063309,0.3641,1.9668,6.4941,15.88
0.061416,0.36113,1.9587,6.5194,15.881
0.060942,0.34928,1.9746,6.9745,15.751
0.061546,0.36257,1.9683,6.5387,16.256
0.062766,0.37345,1.9676,6.5435,15.872
0.061391,0.48266,1.9678,6.489,15.764
0.063326,0.37975,1.956,6.5036,15.883
0.063362,0.35762,1.9649,6.5344,15.749
0.059973,0.36105,1.9717,6.5238,15.717


==> matlab/heterodimerization/results/heterodim3_fse10.csv <==
0,0,0
0.001,2.3655,0.073071
0.002,4.2657,0.49242
0.003,5.5955,1.3691
0.004,6.4282,2.6353
0.005,6.9086,4.1514
0.006,7.1721,5.787
0.007,7.3135,7.4521
0.008,7.3893,9.0947
0.009,7.4303,10.688
0.01,7.4525,12.221
0.011,7.4643,13.688
0.012,7.47,15.089
0.013,7.4722,16.425
0.014,7.4727,17.698
0.015,7.4721,18.91
0.016,7.4711,20.062
0.017,7.47,21.159
0.018,7.4689,22.203
0.019,7.468,23.195
0.02,7.4673,24.139
0.021,7.4667,25.036
0.022,7.4662,25.89
0.023,7.4659,26.702
0.024,7.4656,27.474
0.025,7.4654,28.209
0.026,7.4652,28.908
0.027,7.4651,29.573
0.028,7.4651,30.205
0.029,7.465,30.806
0.03,7.465,31.378
0.031,7.4649,31.922
0.032,7.4649,32.439
0.033,7.4649,32.932
0.034,7.4649,33.4
0.035,7.4649,33.845
0.036,7.4648,34.269
0.037,7.4648,34.672
0.038,7.4648,35.056
0.039,7.4648,35.42
0.04,7.4648,35.767
0.041,7.4648,36.097
0.042,7.4648,36.41
0.043,7.4648,36.707
0.044,7.4648,36.99
0.045,7.4648,37.26
0.046,7.4648,37.516
0.047,7.4648,37.761
0.048,7.4648,37.992
0.049,7.4648,38.211
0.05,7.4648,38.421
0.051,7.4648,38.62
0.052,7.4648,38.81
0.053,7.4648,38.993
0.054,7.4648,39.164
0.055,7.4648,39.327
0.056,7.4648,39.482
0.057,7.4648,39.63
0.058,7.4648,39.771
0.059,7.4648,39.907
0.06,7.4648,40.035
0.061,7.4648,40.156
0.062,7.4648,40.271
0.063,7.4648,40.381
0.064,7.4648,40.486
0.065,7.4648,40.586
0.066,7.4648,40.681
0.067,7.4648,40.771
0.068,7.4648,40.857
0.069,7.4648,40.938
0.07,7.4648,41.016
0.071,7.4648,41.09
0.072,7.4648,41.161
0.073,7.4648,41.227
0.074,7.4648,41.289
0.075,7.4648,41.348
0.076,7.4648,41.404
0.077,7.4648,41.458
0.078,7.4648,41.509
0.079,7.4648,41.558
0.08,7.4648,41.605
0.081,7.4648,41.65
0.082,7.4648,41.693
0.083,7.4648,41.733
0.084,7.4648,41.771
0.085,7.4648,41.806
0.086,7.4648,41.84
0.087,7.4648,41.873
0.088,7.4648,41.904
0.089,7.4648,41.933
0.09,7.4648,41.962
0.091,7.4648,41.99
0.092,7.4648,42.017
0.093,7.4648,42.042
0.094,7.4648,42.065
0.095,7.4648,42.087
0.096,7.4648,42.108
0.097,7.4648,42.128
0.098,7.4648,42.147
0.099,7.4648,42.166
0.1,7.4648,42.183
0.101,7.4648,42.2
0.102,7.4648,42.217
0.103,7.4648,42.233
0.104,7.4648,42.248
0.105,7.4648,42.262
0.106,7.4648,42.275
0.107,7.4648,42.287
0.108,7.4648,42.299
0.109,7.4648,42.31
0.11,7.4648,42.321
0.111,7.4648,42.332
0.112,7.4648,42.342
0.113,7.4648,42.352
0.114,7.4648,42.361
0.115,7.4648,42.369
0.116,7.4648,42.377
0.117,7.4648,42.385
0.118,7.4648,42.392
0.119,7.4648,42.399
0.12,7.4648,42.406
0.121,7.4648,42.412
0.122,7.4648,42.418
0.123,7.4648,42.424
0.124,7.4648,42.43
0.125,7.4648,42.435
0.126,7.4648,42.439
0.127,7.4648,42.444
0.128,7.4648,42.448
0.129,7.4648,42.452
0.13,7.4648,42.456
0.131,7.4648,42.459
0.132,7.4648,42.463
0.133,7.4648,42.466
0.134,7.4648,42.469
0.135,7.4648,42.472
0.136,7.4648,42.475
0.137,7.4648,42.478
0.138,7.4648,42.481
0.139,7.4648,42.484
0.14,7.4648,42.486
0.141,7.4648,42.488
0.142,7.4648,42.49
0.143,7.4648,42.492
0.144,7.4648,42.494
0.145,7.4648,42.496
0.146,7.4648,42.498
0.147,7.4648,42.5
0.148,7.4648,42.502
0.149,7.4648,42.503
0.15,7.4648,42.505


==> matlab/heterodimerization/results/heterodim3_fse20.csv <==
0,0,0
0.001,2.3656,0.072921
0.002,4.2728,0.48532
0.003,5.6396,1.325
0.004,6.5511,2.5123
0.005,7.1372,3.9228
0.006,7.51,5.4491
0.007,7.7492,7.0164
0.008,7.9059,8.5781
0.009,8.0115,10.107
0.01,8.0848,11.589
0.011,8.137,13.016
0.012,8.1748,14.385
0.013,8.2026,15.695
0.014,8.2228,16.948
0.015,8.2376,18.144
0.016,8.2481,19.285
0.017,8.2553,20.374
0.018,8.2599,21.411
0.019,8.2626,22.4
0.02,8.2638,23.342
0.021,8.2637,24.239
0.022,8.2628,25.093
0.023,8.2612,25.907
0.024,8.259,26.681
0.025,8.2565,27.418
0.026,8.2538,28.119
0.027,8.251,28.786
0.028,8.2483,29.421
0.029,8.2455,30.025
0.03,8.2428,30.599
0.031,8.2403,31.146
0.032,8.2379,31.666
0.033,8.2356,32.16
0.034,8.2335,32.631
0.035,8.2315,33.078
0.036,8.2297,33.504
0.037,8.228,33.909
0.038,8.2264,34.293
0.039,8.225,34.66
0.04,8.2237,35.008
0.041,8.2225,35.339
0.042,8.2215,35.654
0.043,8.2205,35.953
0.044,8.2196,36.238
0.045,8.2189,36.509
0.046,8.2182,36.767
0.047,8.2175,37.012
0.048,8.217,37.245
0.049,8.2165,37.467
0.05,8.216,37.678
0.051,8.2156,37.878
0.052,8.2152,38.069
0.053,8.2149,38.25
0.054,8.2146,38.422
0.055,8.2144,38.586
0.056,8.2142,38.742
0.057,8.214,38.89
0.058,8.2138,39.031
0.059,8.2136,39.165
0.06,8.2135,39.293
0.061,8.2134,39.414
0.062,8.2133,39.529
0.063,8.2131,39.64
0.064,8.2131,39.744
0.065,8.213,39.843
0.066,8.2129,39.938
0.067,8.2128,40.028
0.068,8.2128,40.114
0.069,8.2127,40.195
0.07,8.2127,40.273
0.071,8.2126,40.346
0.072,8.2126,40.416
0.073,8.2126,40.483
0.074,8.2125,40.547
0.075,8.2125,40.607
0.076,8.2125,40.665
0.077,8.2125,40.719
0.078,8.2124,40.772
0.079,8.2124,40.821
0.08,8.2124,40.868
0.081,8.2124,40.912
0.082,8.2124,40.954
0.083,8.2124,40.993
0.084,8.2124,41.031
0.085,8.2124,41.067
0.086,8.2124,41.101
0.087,8.2124,41.134
0.088,8.2124,41.165
0.089,8.2124,41.195
0.09,8.2124,41.224
0.091,8.2124,41.251
0.092,8.2124,41.276
0.093,8.2124,41.299
0.094,8.2124,41.322
0.095,8.2124,41.343
0.096,8.2124,41.364
0.097,8.2123,41.384
0.098,8.2123,41.403
0.099,8.2123,41.421
0.1,8.2123,41.439
0.101,8.2123,41.457
0.102,8.2123,41.472
0.103,8.2123,41.487
0.104,8.2123,41.501
0.105,8.2123,41.514
0.106,8.2123,41.527
0.107,8.2123,41.539
0.108,8.2123,41.551
0.109,8.2123,41.562
0.11,8.2123,41.573
0.111,8.2123,41.584
0.112,8.2123,41.594
0.113,8.2123,41.604
0.114,8.2123,41.612
0.115,8.2123,41.621
0.116,8.2123,41.629
0.117,8.2123,41.636
0.118,8.2123,41.643
0.119,8.2123,41.651
0.12,8.2123,41.657
0.121,8.2123,41.664
0.122,8.2123,41.67
0.123,8.2123,41.676
0.124,8.2123,41.682
0.125,8.2123,41.687
0.126,8.2123,41.692
0.127,8.2123,41.696
0.128,8.2123,41.701
0.129,8.2123,41.705
0.13,8.2123,41.709
0.131,8.2123,41.713
0.132,8.2123,41.717
0.133,8.2123,41.72
0.134,8.2123,41.724
0.135,8.2123,41.727
0.136,8.2123,41.729
0.137,8.2123,41.732
0.138,8.2123,41.735
0.139,8.2123,41.737
0.14,8.2123,41.739
0.141,8.2123,41.741
0.142,8.2123,41.744
0.143,8.2123,41.746
0.144,8.2123,41.747
0.145,8.2123,41.749
0.146,8.2123,41.751
0.147,8.2123,41.753
0.148,8.2123,41.755
0.149,8.2123,41.756
0.15,8.2123,41.758


==> matlab/heterodimerization/results/heterodim3_fse30.csv <==
0,0,0
0.001,2.3656,0.072921
0.002,4.2729,0.48527
0.003,5.6404,1.3242
0.004,6.5556,2.5079
0.005,7.1507,3.9092
0.006,7.5396,5.4195
0.007,7.8013,6.9643
0.008,7.9859,8.4981
0.009,8.1229,9.9957
0.01,8.2295,11.444
0.011,8.3156,12.837
0.012,8.3872,14.172
0.013,8.4476,15.45
0.014,8.4993,16.671
0.015,8.5437,17.838
0.016,8.5822,18.951
0.017,8.6155,20.014
0.018,8.6443,21.027
0.019,8.6693,21.994
0.02,8.6908,22.915
0.021,8.7093,23.794
0.022,8.7253,24.631
0.023,8.739,25.429
0.024,8.7508,26.19
0.025,8.7608,26.914
0.026,8.7694,27.604
0.027,8.7767,28.261
0.028,8.7828,28.887
0.029,8.7879,29.484
0.03,8.7922,30.052
0.031,8.7957,30.592
0.032,8.7985,31.107
0.033,8.8008,31.597
0.034,8.8025,32.064
0.035,8.8039,32.508
0.036,8.8049,32.931
0.037,8.8056,33.333
0.038,8.806,33.716
0.039,8.8062,34.081
0.04,8.8062,34.428
0.041,8.8061,34.758
0.042,8.8059,35.072
0.043,8.8056,35.371
0.044,8.8052,35.655
0.045,8.8047,35.926
0.046,8.8042,36.184
0.047,8.8036,36.429
0.048,8.8031,36.662
0.049,8.8025,36.884
0.05,8.8018,37.095
0.051,8.8012,37.296
0.052,8.8006,37.487
0.053,8.8,37.669
0.054,8.7994,37.842
0.055,8.7988,38.006
0.056,8.7982,38.163
0.057,8.7976,38.312
0.058,8.7971,38.453
0.059,8.7966,38.588
0.06,8.796,38.716
0.061,8.7955,38.838
0.062,8.795,38.954
0.063,8.7946,39.064
0.064,8.7941,39.169
0.065,8.7937,39.269
0.066,8.7933,39.364
0.067,8.7929,39.454
0.068,8.7926,39.54
0.069,8.7923,39.622
0.07,8.7919,39.699
0.071,8.7916,39.773
0.072,8.7914,39.844
0.073,8.7911,39.911
0.074,8.7908,39.974
0.075,8.7906,40.035
0.076,8.7904,40.092
0.077,8.7901,40.146
0.078,8.7899,40.197
0.079,8.7898,40.246
0.08,8.7896,40.293
0.081,8.7894,40.337
0.082,8.7893,40.38
0.083,8.7891,40.42
0.084,8.789,40.459
0.085,8.7888,40.495
0.086,8.7887,40.529
0.087,8.7886,40.562
0.088,8.7885,40.593
0.089,8.7884,40.622
0.09,8.7883,40.651
0.091,8.7882,40.678
0.092,8.7881,40.705
0.093,8.788,40.729
0.094,8.7879,40.752
0.095,8.7879,40.774
0.096,8.7878,40.795
0.097,8.7877,40.815
0.098,8.7877,40.834
0.099,8.7876,40.853
0.1,8.7876,40.871
0.101,8.7875,40.888
0.102,8.7875,40.903
0.103,8.7874,40.918
0.104,8.7874,40.932
0.105,8.7874,40.946
0.106,8.7873,40.959
0.107,8.7873,40.971
0.108,8.7873,40.983
0.109,8.7872,40.995
0.11,8.7872,41.005
0.111,8.7872,41.015
0.112,8.7872,41.025
0.113,8.7871,41.034
0.114,8.7871,41.043
0.115,8.7871,41.051
0.116,8.7871,41.059
0.117,8.7871,41.067
0.118,8.787,41.074
0.119,8.787,41.08
0.12,8.787,41.086
0.121,8.787,41.092
0.122,8.787,41.098
0.123,8.787,41.103
0.124,8.787,41.108
0.125,8.787,41.112
0.126,8.787,41.117
0.127,8.7869,41.121
0.128,8.7869,41.125
0.129,8.7869,41.129
0.13,8.7869,41.133
0.131,8.7869,41.137
0.132,8.7869,41.141
0.133,8.7869,41.144
0.134,8.7869,41.147
0.135,8.7869,41.15
0.136,8.7869,41.153
0.137,8.7869,41.155
0.138,8.7869,41.157
0.139,8.7869,41.16
0.14,8.7869,41.162
0.141,8.7869,41.164
0.142,8.7869,41.166
0.143,8.7869,41.168
0.144,8.7869,41.17
0.145,8.7869,41.172
0.146,8.7869,41.174
0.147,8.7868,41.176
0.148,8.7868,41.178
0.149,8.7868,41.18
0.15,8.7868,41.182


==> matlab/heterodimerization/results/heterodim3_fse40.csv <==
0,0,0
0.001,2.3656,0.072921
0.002,4.2729,0.48527
0.003,5.6404,1.3242
0.004,6.5556,2.5079
0.005,7.1509,3.9091
0.006,7.5401,5.4189
0.007,7.8028,6.9628
0.008,7.9887,8.4953
0.009,8.1278,9.9908
0.01,8.2373,11.436
0.011,8.3269,12.826
0.012,8.4027,14.157
0.013,8.4681,15.43
0.014,8.5251,16.646
0.015,8.5754,17.806
0.016,8.62,18.914
0.017,8.6598,19.969
0.018,8.6953,20.976
0.019,8.7269,21.936
0.02,8.7552,22.851
0.021,8.7805,23.723
0.022,8.8032,24.553
0.023,8.8235,25.345
0.024,8.8417,26.099
0.025,8.858,26.817
0.026,8.8727,27.501
0.027,8.8859,28.152
0.028,8.8976,28.773
0.029,8.9081,29.364
0.03,8.9176,29.926
0.031,8.926,30.462
0.032,8.9335,30.972
0.033,8.9402,31.458
0.034,8.9462,31.92
0.035,8.9516,32.36
0.036,8.9564,32.779
0.037,8.9607,33.178
0.038,8.9645,33.558
0.039,8.9679,33.919
0.04,8.9709,34.263
0.041,8.9736,34.59
0.042,8.976,34.902
0.043,8.9782,35.198
0.044,8.9801,35.48
0.045,8.9818,35.749
0.046,8.9833,36.004
0.047,8.9846,36.248
0.048,8.9858,36.479
0.049,8.9868,36.699
0.05,8.9877,36.909
0.051,8.9885,37.109
0.052,8.9892,37.299
0.053,8.9898,37.479
0.054,8.9903,37.651
0.055,8.9907,37.814
0.056,8.9911,37.97
0.057,8.9914,38.118
0.058,8.9917,38.259
0.059,8.9919,38.393
0.06,8.9921,38.52
0.061,8.9923,38.641
0.062,8.9924,38.757
0.063,8.9925,38.867
0.064,8.9926,38.971
0.065,8.9926,39.07
0.066,8.9927,39.165
0.067,8.9927,39.255
0.068,8.9927,39.34
0.069,8.9927,39.421
0.07,8.9927,39.499
0.071,8.9927,39.572
0.072,8.9927,39.642
0.073,8.9927,39.709
0.074,8.9926,39.772
0.075,8.9926,39.833
0.076,8.9926,39.891
0.077,8.9926,39.946
0.078,8.9925,39.998
0.079,8.9925,40.048
0.08,8.9925,40.095
0.081,8.9924,40.14
0.082,8.9924,40.183
0.083,8.9924,40.224
0.084,8.9923,40.262
0.085,8.9922,40.299
0.086,8.9922,40.334
0.087,8.9922,40.368
0.088,8.9922,40.4
0.089,8.9921,40.431
0.09,8.9921,40.46
0.091,8.9921,40.487
0.092,8.992,40.513
0.093,8.992,40.538
0.094,8.9919,40.561
0.095,8.9918,40.583
0.096,8.9918,40.604
0.097,8.9918,40.625
0.098,8.9917,40.644
0.099,8.9917,40.663
0.1,8.9916,40.68
0.101,8.9916,40.697
0.102,8.9915,40.713
0.103,8.9915,40.728
0.104,8.9915,40.741
0.105,8.9914,40.754
0.106,8.9914,40.767
0.107,8.9913,40.779
0.108,8.9913,40.79
0.109,8.9912,40.801
0.11,8.9912,40.812
0.111,8.9912,40.822
0.112,8.9911,40.831
0.113,8.9911,40.84
0.114,8.9911,40.848
0.115,8.991,40.856
0.116,8.991,40.863
0.117,8.991,40.87
0.118,8.991,40.877
0.119,8.9909,40.884
0.12,8.9909,40.89
0.121,8.9909,40.896
0.122,8.9909,40.901
0.123,8.9909,40.906
0.124,8.9909,40.911
0.125,8.9908,40.916
0.126,8.9908,40.921
0.127,8.9908,40.925
0.128,8.9908,40.929
0.129,8.9908,40.933
0.13,8.9908,40.937
0.131,8.9908,40.94
0.132,8.9908,40.944
0.133,8.9908,40.947
0.134,8.9908,40.95
0.135,8.9908,40.953
0.136,8.9908,40.956
0.137,8.9908,40.958
0.138,8.9908,40.961
0.139,8.9908,40.963
0.14,8.9908,40.965
0.141,8.9908,40.967
0.142,8.9908,40.969
0.143,8.9907,40.971
0.144,8.9907,40.973
0.145,8.9907,40.975
0.146,8.9907,40.976
0.147,8.9907,40.978
0.148,8.9907,40.98
0.149,8.9907,40.981
0.15,8.9907,40.983


==> matlab/heterodimerization/results/heterodim3_fse50.csv <==
0,0,0
0.001,2.3656,0.072921
0.002,4.2729,0.48527
0.003,5.6404,1.3242
0.004,6.5556,2.5079
0.005,7.1509,3.9091
0.006,7.5401,5.4189
0.007,7.8028,6.9628
0.008,7.9888,8.4952
0.009,8.1279,9.9906
0.01,8.2375,11.436
0.011,8.3273,12.825
0.012,8.4033,14.156
0.013,8.4689,15.429
0.014,8.5262,16.644
0.015,8.577,17.805
0.016,8.6221,18.911
0.017,8.6624,19.967
0.018,8.6985,20.973
0.019,8.7308,21.932
0.02,8.7598,22.846
0.021,8.7858,23.717
0.022,8.8093,24.547
0.023,8.8304,25.338
0.024,8.8495,26.091
0.025,8.8666,26.808
0.026,8.8822,27.491
0.027,8.8962,28.142
0.028,8.9088,28.761
0.029,8.9202,29.351
0.03,8.9305,29.913
0.031,8.9398,30.448
0.032,8.9481,30.957
0.033,8.9557,31.442
0.034,8.9625,31.904
0.035,8.9687,32.343
0.036,8.9743,32.761
0.037,8.9793,33.159
0.038,8.9839,33.538
0.039,8.988,33.899
0.04,8.9917,34.242
0.041,8.9951,34.568
0.042,8.9981,34.879
0.043,9.0009,35.175
0.044,9.0034,35.457
0.045,9.0057,35.725
0.046,9.0077,35.98
0.047,9.0095,36.223
0.048,9.0112,36.454
0.049,9.0127,36.674
0.05,9.0141,36.883
0.051,9.0153,37.082
0.052,9.0164,37.271
0.053,9.0174,37.451
0.054,9.0183,37.623
0.055,9.0191,37.786
0.056,9.0199,37.941
0.057,9.0205,38.089
0.058,9.0211,38.229
0.059,9.0216,38.363
0.06,9.0221,38.49
0.061,9.0225,38.611
0.062,9.0229,38.726
0.063,9.0233,38.836
0.064,9.0236,38.94
0.065,9.0239,39.039
0.066,9.0241,39.133
0.067,9.0243,39.223
0.068,9.0245,39.308
0.069,9.0247,39.389
0.07,9.0249,39.466
0.071,9.025,39.54
0.072,9.0252,39.609
0.073,9.0253,39.675
0.074,9.0254,39.737
0.075,9.0254,39.797
0.076,9.0255,39.853
0.077,9.0256,39.907
0.078,9.0256,39.958
0.079,9.0257,40.007
0.08,9.0258,40.054
0.081,9.0258,40.099
0.082,9.0259,40.14
0.083,9.0259,40.179
0.084,9.0259,40.217
0.085,9.0259,40.253
0.086,9.026,40.287
0.087,9.026,40.319
0.088,9.026,40.351
0.089,9.026,40.381
0.09,9.0261,40.41
0.091,9.0261,40.437
0.092,9.0261,40.463
0.093,9.0261,40.487
0.094,9.0261,40.51
0.095,9.0261,40.532
0.096,9.0262,40.553
0.097,9.0262,40.573
0.098,9.0262,40.593
0.099,9.0262,40.612
0.1,9.0262,40.63
0.101,9.0262,40.646
0.102,9.0262,40.662
0.103,9.0262,40.677
0.104,9.0262,40.691
0.105,9.0262,40.705
0.106,9.0263,40.718
0.107,9.0263,40.73
0.108,9.0263,40.742
0.109,9.0263,40.754
0.11,9.0263,40.765
0.111,9.0263,40.775
0.112,9.0263,40.784
0.113,9.0263,40.794
0.114,9.0263,40.802
0.115,9.0263,40.811
0.116,9.0263,40.819
0.117,9.0263,40.826
0.118,9.0263,40.834
0.119,9.0263,40.84
0.12,9.0263,40.847
0.121,9.0263,40.852
0.122,9.0263,40.858
0.123,9.0263,40.863
0.124,9.0263,40.868
0.125,9.0262,40.873
0.126,9.0262,40.878
0.127,9.0262,40.882
0.128,9.0262,40.887
0.129,9.0262,40.891
0.13,9.0262,40.895
0.131,9.0262,40.899
0.132,9.0262,40.902
0.133,9.0262,40.905
0.134,9.0262,40.908
0.135,9.0262,40.911
0.136,9.0262,40.914
0.137,9.0262,40.917
0.138,9.0262,40.919
0.139,9.0262,40.922
0.14,9.0262,40.924
0.141,9.0262,40.926
0.142,9.0262,40.928
0.143,9.0262,40.931
0.144,9.0262,40.933
0.145,9.0262,40.935
0.146,9.0262,40.937
0.147,9.0262,40.939
0.148,9.0262,40.941
0.149,9.0262,40.942
0.15,9.0262,40.944


==> matlab/heterodimerization/results/heterodim3_runtimes1_fse.csv <==
0.84664,2.5879,6.45,15.417,33.864
0.050048,0.46438,1.7796,5.6193,14.179
0.056198,0.46482,1.7823,5.5842,14.13
0.046935,0.4771,1.7769,5.6351,14.091
0.067721,0.54552,1.9276,5.9326,14.598
0.046743,0.46869,1.7854,5.6017,14.063
0.050042,0.47256,1.7737,5.6022,14.592
0.056851,0.46072,1.7827,5.6126,14.106
0.074472,0.46912,1.7805,5.6211,14.068
0.051359,0.46028,1.7747,5.6142,14.153


==> matlab/heterodimerization/results/heterodim3_runtimes2_fse.csv <==
0.50817,1.3551,3.6133,9.4191,29.806
0.046395,0.474,1.7975,5.6192,21.709
0.048205,0.47236,1.8609,6.2372,18.705
0.045029,0.46946,1.7884,7.0341,15.619
0.045577,0.47417,1.7868,7.3305,15.155
0.045384,0.4809,1.807,6.8757,15.897
0.044852,0.47391,1.7872,6.8961,16.386
0.044777,0.47704,1.8617,6.4181,14.692
0.046024,0.48057,1.7988,6.1844,14.522
0.060694,0.47646,1.7726,6.4593,14.547


==> matlab/heterodimerization/results/heterodim5_fse10.csv <==
0,0,0
0.001,2.3674,0.071116
0.002,4.2799,0.47818
0.003,5.6258,1.3388
0.004,6.4677,2.5958
0.005,6.9493,4.1106
0.006,7.2094,5.7497
0.007,7.3449,7.4207
0.008,7.4134,9.0706
0.009,7.4466,10.672
0.01,7.4613,12.212
0.011,7.4668,13.686
0.012,7.4679,15.092
0.013,7.4672,16.431
0.014,7.4659,17.705
0.015,7.4647,18.917
0.016,7.4636,20.07
0.017,7.4628,21.166
0.018,7.4622,22.209
0.019,7.4619,23.201
0.02,7.4616,24.144
0.021,7.4614,25.042
0.022,7.4613,25.895
0.023,7.4612,26.707
0.024,7.4612,27.479
0.025,7.4611,28.213
0.026,7.4611,28.912
0.027,7.4611,29.576
0.028,7.4611,30.209
0.029,7.4611,30.81
0.03,7.4611,31.382
0.031,7.4611,31.925
0.032,7.4611,32.442
0.033,7.4611,32.935
0.034,7.4611,33.403
0.035,7.4611,33.847
0.036,7.4611,34.271
0.037,7.4611,34.674
0.038,7.4611,35.057
0.039,7.4611,35.421
0.04,7.4611,35.768
0.041,7.4611,36.098
0.042,7.4611,36.412
0.043,7.4611,36.71
0.044,7.4611,36.994
0.045,7.4611,37.265
0.046,7.4611,37.522
0.047,7.4611,37.766
0.048,7.4611,37.999
0.049,7.4611,38.22
0.05,7.4611,38.429
0.051,7.4611,38.628
0.052,7.4611,38.816
0.053,7.4611,38.996
0.054,7.4611,39.167
0.055,7.4611,39.33
0.056,7.4611,39.485
0.057,7.4611,39.634
0.058,7.4611,39.774
0.059,7.4611,39.906
0.06,7.4611,40.032
0.061,7.4611,40.152
0.062,7.4611,40.266
0.063,7.4611,40.375
0.064,7.4611,40.48
0.065,7.4611,40.581
0.066,7.4611,40.676
0.067,7.4611,40.765
0.068,7.4611,40.849
0.069,7.4611,40.93
0.07,7.4611,41.007
0.071,7.4611,41.081
0.072,7.4611,41.152
0.073,7.4611,41.22
0.074,7.4611,41.285
0.075,7.4611,41.345
0.076,7.4611,41.403
0.077,7.4611,41.458
0.078,7.4611,41.51
0.079,7.4611,41.56
0.08,7.4611,41.607
0.081,7.4611,41.653
0.082,7.4611,41.697
0.083,7.4611,41.738
0.084,7.4611,41.777
0.085,7.4611,41.813
0.086,7.4611,41.849
0.087,7.4611,41.882
0.088,7.4611,41.914
0.089,7.4611,41.945
0.09,7.4611,41.974
0.091,7.4611,42.001
0.092,7.4611,42.026
0.093,7.4611,42.05
0.094,7.4611,42.073
0.095,7.4611,42.094
0.096,7.4611,42.115
0.097,7.4611,42.135
0.098,7.4611,42.154
0.099,7.4611,42.172
0.1,7.4611,42.189
0.101,7.4611,42.206
0.102,7.4611,42.222
0.103,7.4611,42.238
0.104,7.4611,42.251
0.105,7.4611,42.264
0.106,7.4611,42.276
0.107,7.4611,42.288
0.108,7.4611,42.299
0.109,7.4611,42.31
0.11,7.4611,42.32
0.111,7.4611,42.33
0.112,7.4611,42.34
0.113,7.4611,42.35
0.114,7.4611,42.359
0.115,7.4611,42.368
0.116,7.4611,42.376
0.117,7.4611,42.384
0.118,7.4611,42.391
0.119,7.4611,42.397
0.12,7.4611,42.404
0.121,7.4611,42.41
0.122,7.4611,42.416
0.123,7.4611,42.422
0.124,7.4611,42.427
0.125,7.4611,42.433
0.126,7.4611,42.438
0.127,7.4611,42.443
0.128,7.4611,42.448
0.129,7.4611,42.453
0.13,7.4611,42.457
0.131,7.4611,42.461
0.132,7.4611,42.464
0.133,7.4611,42.468
0.134,7.4611,42.471
0.135,7.4611,42.475
0.136,7.4611,42.478
0.137,7.4611,42.481
0.138,7.4611,42.484
0.139,7.4611,42.487
0.14,7.4611,42.49
0.141,7.4611,42.492
0.142,7.4611,42.495
0.143,7.4611,42.497
0.144,7.4611,42.499
0.145,7.4611,42.501
0.146,7.4611,42.503
0.147,7.4611,42.505
0.148,7.4611,42.507
0.149,7.4611,42.508
0.15,7.4611,42.51


==> matlab/heterodimerization/results/heterodim5_fse20.csv <==
0,0,0
0.001,2.368,0.070485
0.002,4.298,0.46017
0.003,5.7154,1.2492
0.004,6.6883,2.3751
0.005,7.3268,3.7331
0.006,7.7341,5.225
0.007,7.9899,6.7757
0.008,8.1491,8.3349
0.009,8.2476,9.871
0.01,8.3076,11.366
0.011,8.343,12.809
0.012,8.3625,14.197
0.013,8.3716,15.526
0.014,8.374,16.797
0.015,8.3721,18.01
0.016,8.3675,19.166
0.017,8.3615,20.268
0.018,8.3548,21.317
0.019,8.348,22.315
0.02,8.3415,23.264
0.021,8.3355,24.167
0.022,8.33,25.026
0.023,8.3251,25.843
0.024,8.3207,26.619
0.025,8.317,27.357
0.026,8.3138,28.059
0.027,8.311,28.726
0.028,8.3087,29.361
0.029,8.3067,29.964
0.03,8.3051,30.538
0.031,8.3038,31.083
0.032,8.3026,31.602
0.033,8.3017,32.095
0.034,8.3009,32.564
0.035,8.3003,33.01
0.036,8.2997,33.434
0.037,8.2993,33.837
0.038,8.2989,34.221
0.039,8.2987,34.586
0.04,8.2984,34.933
0.041,8.2982,35.263
0.042,8.2981,35.577
0.043,8.2979,35.876
0.044,8.2978,36.16
0.045,8.2977,36.43
0.046,8.2976,36.687
0.047,8.2976,36.932
0.048,8.2975,37.164
0.049,8.2975,37.386
0.05,8.2975,37.596
0.051,8.2974,37.796
0.052,8.2974,37.986
0.053,8.2974,38.167
0.054,8.2974,38.339
0.055,8.2974,38.502
0.056,8.2974,38.658
0.057,8.2974,38.807
0.058,8.2974,38.947
0.059,8.2974,39.081
0.06,8.2973,39.208
0.061,8.2973,39.329
0.062,8.2973,39.445
0.063,8.2973,39.555
0.064,8.2973,39.659
0.065,8.2973,39.758
0.066,8.2973,39.853
0.067,8.2973,39.943
0.068,8.2973,40.029
0.069,8.2973,40.11
0.07,8.2973,40.187
0.071,8.2973,40.261
0.072,8.2973,40.331
0.073,8.2973,40.398
0.074,8.2973,40.462
0.075,8.2973,40.522
0.076,8.2973,40.58
0.077,8.2973,40.634
0.078,8.2973,40.686
0.079,8.2973,40.736
0.08,8.2973,40.782
0.081,8.2973,40.826
0.082,8.2973,40.867
0.083,8.2973,40.907
0.084,8.2973,40.944
0.085,8.2973,40.98
0.086,8.2973,41.014
0.087,8.2973,41.046
0.088,8.2973,41.077
0.089,8.2973,41.107
0.09,8.2973,41.136
0.091,8.2973,41.164
0.092,8.2973,41.188
0.093,8.2973,41.212
0.094,8.2973,41.234
0.095,8.2973,41.255
0.096,8.2973,41.276
0.097,8.2973,41.295
0.098,8.2973,41.314
0.099,8.2973,41.332
0.1,8.2973,41.349
0.101,8.2973,41.367
0.102,8.2973,41.383
0.103,8.2973,41.399
0.104,8.2973,41.413
0.105,8.2973,41.426
0.106,8.2973,41.438
0.107,8.2973,41.45
0.108,8.2973,41.462
0.109,8.2973,41.473
0.11,8.2973,41.484
0.111,8.2973,41.494
0.112,8.2973,41.505
0.113,8.2973,41.515
0.114,8.2973,41.525
0.115,8.2973,41.533
0.116,8.2973,41.541
0.117,8.2973,41.549
0.118,8.2973,41.556
0.119,8.2973,41.563
0.12,8.2973,41.57
0.121,8.2973,41.576
0.122,8.2973,41.582
0.123,8.2973,41.588
0.124,8.2973,41.594
0.125,8.2973,41.6
0.126,8.2973,41.605
0.127,8.2973,41.61
0.128,8.2973,41.614
0.129,8.2973,41.619
0.13,8.2973,41.623
0.131,8.2973,41.627
0.132,8.2973,41.631
0.133,8.2973,41.634
0.134,8.2973,41.638
0.135,8.2973,41.641
0.136,8.2973,41.644
0.137,8.2973,41.647
0.138,8.2973,41.65
0.139,8.2973,41.652
0.14,8.2973,41.655
0.141,8.2973,41.657
0.142,8.2973,41.659
0.143,8.2973,41.661
0.144,8.2973,41.663
0.145,8.2973,41.665
0.146,8.2973,41.667
0.147,8.2973,41.669
0.148,8.2973,41.67
0.149,8.2973,41.672
0.15,8.2973,41.674


==> matlab/heterodimerization/results/heterodim5_fse30.csv <==
0,0,0
0.001,2.3681,0.070477
0.002,4.2988,0.45938
0.003,5.723,1.2416
0.004,6.7174,2.346
0.005,7.3967,3.6632
0.006,7.8619,5.0972
0.007,8.1867,6.5789
0.008,8.42,8.064
0.009,8.5929,9.5256
0.01,8.7247,10.949
0.011,8.8273,12.325
0.012,8.9083,13.651
0.013,8.9729,14.925
0.014,9.0244,16.146
0.015,9.0654,17.316
0.016,9.0979,18.436
0.017,9.1236,19.506
0.018,9.1435,20.528
0.019,9.1588,21.504
0.02,9.1702,22.436
0.021,9.1786,23.325
0.022,9.1844,24.172
0.023,9.1884,24.98
0.024,9.1908,25.75
0.025,9.192,26.483
0.026,9.1923,27.181
0.027,9.1919,27.846
0.028,9.1911,28.479
0.029,9.1898,29.082
0.03,9.1883,29.655
0.031,9.1867,30.201
0.032,9.185,30.72
0.033,9.1833,31.214
0.034,9.1816,31.684
0.035,9.1799,32.132
0.036,9.1783,32.557
0.037,9.1769,32.961
0.038,9.1755,33.346
0.039,9.1742,33.712
0.04,9.173,34.06
0.041,9.1719,34.391
0.042,9.171,34.705
0.043,9.1701,35.005
0.044,9.1693,35.289
0.045,9.1686,35.559
0.046,9.168,35.817
0.047,9.1675,36.062
0.048,9.167,36.294
0.049,9.1666,36.516
0.05,9.1662,36.726
0.051,9.1659,36.927
0.052,9.1656,37.118
0.053,9.1653,37.299
0.054,9.1651,37.471
0.055,9.1649,37.636
0.056,9.1647,37.792
0.057,9.1645,37.94
0.058,9.1643,38.082
0.059,9.1642,38.216
0.06,9.1641,38.344
0.061,9.164,38.464
0.062,9.1639,38.579
0.063,9.1638,38.688
0.064,9.1638,38.792
0.065,9.1637,38.891
0.066,9.1637,38.986
0.067,9.1636,39.076
0.068,9.1636,39.161
0.069,9.1636,39.242
0.07,9.1635,39.318
0.071,9.1635,39.391
0.072,9.1635,39.461
0.073,9.1635,39.528
0.074,9.1635,39.592
0.075,9.1635,39.652
0.076,9.1634,39.709
0.077,9.1634,39.764
0.078,9.1634,39.815
0.079,9.1634,39.865
0.08,9.1634,39.912
0.081,9.1634,39.957
0.082,9.1634,40
0.083,9.1634,40.041
0.084,9.1634,40.079
0.085,9.1634,40.116
0.086,9.1634,40.151
0.087,9.1634,40.184
0.088,9.1634,40.216
0.089,9.1634,40.247
0.09,9.1633,40.275
0.091,9.1633,40.302
0.092,9.1633,40.328
0.093,9.1633,40.353
0.094,9.1633,40.377
0.095,9.1633,40.399
0.096,9.1633,40.421
0.097,9.1633,40.44
0.098,9.1633,40.459
0.099,9.1633,40.476
0.1,9.1633,40.493
0.101,9.1633,40.509
0.102,9.1633,40.524
0.103,9.1633,40.538
0.104,9.1633,40.551
0.105,9.1633,40.564
0.106,9.1632,40.577
0.107,9.1632,40.589
0.108,9.1632,40.601
0.109,9.1632,40.612
0.11,9.1632,40.623
0.111,9.1632,40.633
0.112,9.1632,40.642
0.113,9.1632,40.65
0.114,9.1632,40.658
0.115,9.1632,40.666
0.116,9.1632,40.673
0.117,9.1632,40.68
0.118,9.1632,40.687
0.119,9.1632,40.693
0.12,9.1632,40.7
0.121,9.1632,40.706
0.122,9.1632,40.713
0.123,9.1632,40.719
0.124,9.1632,40.725
0.125,9.1632,40.73
0.126,9.1632,40.734
0.127,9.1632,40.739
0.128,9.1632,40.743
0.129,9.1632,40.747
0.13,9.1632,40.751
0.131,9.1632,40.755
0.132,9.1633,40.759
0.133,9.1633,40.762
0.134,9.1633,40.766
0.135,9.1633,40.769
0.136,9.1633,40.773
0.137,9.1633,40.776
0.138,9.1633,40.78
0.139,9.1633,40.782
0.14,9.1633,40.785
0.141,9.1633,40.788
0.142,9.1633,40.79
0.143,9.1633,40.792
0.144,9.1633,40.795
0.145,9.1633,40.797
0.146,9.1633,40.799
0.147,9.1633,40.801
0.148,9.1633,40.803
0.149,9.1633,40.805
0.15,9.1633,40.806


==> matlab/heterodimerization/results/heterodim5_fse40.csv <==
0,0,0
0.001,2.3681,0.070477
0.002,4.2988,0.45936
0.003,5.7232,1.2414
0.004,6.7188,2.3446
0.005,7.4013,3.6586
0.006,7.8727,5.0864
0.007,8.2071,6.5585
0.008,8.4537,8.0303
0.009,8.6431,9.4755
0.01,8.7942,10.879
0.011,8.9183,12.234
0.012,9.0225,13.537
0.013,9.1113,14.786
0.014,9.1878,15.983
0.015,9.2539,17.128
0.016,9.3113,18.222
0.017,9.3613,19.268
0.018,9.4048,20.267
0.019,9.4427,21.22
0.02,9.4756,22.13
0.021,9.5041,22.999
0.022,9.5288,23.828
0.023,9.5503,24.618
0.024,9.5688,25.372
0.025,9.5848,26.09
0.026,9.5986,26.775
0.027,9.6104,27.428
0.028,9.6205,28.05
0.029,9.6292,28.642
0.03,9.6366,29.207
0.031,9.6428,29.745
0.032,9.6481,30.257
0.033,9.6525,30.745
0.034,9.6562,31.21
0.035,9.6594,31.652
0.036,9.6619,32.073
0.037,9.6641,32.474
0.038,9.6658,32.856
0.039,9.6672,33.219
0.04,9.6683,33.565
0.041,9.6693,33.894
0.042,9.67,34.208
0.043,9.6705,34.506
0.044,9.671,34.789
0.045,9.6713,35.059
0.046,9.6715,35.316
0.047,9.6716,35.561
0.048,9.6717,35.793
0.049,9.6717,36.014
0.05,9.6717,36.225
0.051,9.6716,36.425
0.052,9.6715,36.616
0.053,9.6714,36.797
0.054,9.6713,36.97
0.055,9.6712,37.134
0.056,9.671,37.29
0.057,9.6709,37.438
0.058,9.6707,37.579
0.059,9.6706,37.714
0.06,9.6704,37.841
0.061,9.6703,37.963
0.062,9.6702,38.078
0.063,9.67,38.188
0.064,9.6699,38.293
0.065,9.6698,38.392
0.066,9.6697,38.487
0.067,9.6696,38.577
0.068,9.6695,38.663
0.069,9.6694,38.744
0.07,9.6694,38.821
0.071,9.6693,38.894
0.072,9.6692,38.964
0.073,9.6692,39.03
0.074,9.6691,39.093
0.075,9.6691,39.153
0.076,9.669,39.21
0.077,9.669,39.265
0.078,9.669,39.316
0.079,9.6689,39.365
0.08,9.6689,39.411
0.081,9.6689,39.456
0.082,9.6689,39.498
0.083,9.6689,39.539
0.084,9.6688,39.577
0.085,9.6688,39.614
0.086,9.6688,39.648
0.087,9.6688,39.681
0.088,9.6688,39.713
0.089,9.6688,39.742
0.09,9.6687,39.771
0.091,9.6687,39.798
0.092,9.6687,39.825
0.093,9.6687,39.849
0.094,9.6687,39.872
0.095,9.6687,39.895
0.096,9.6687,39.916
0.097,9.6687,39.936
0.098,9.6687,39.955
0.099,9.6686,39.974
0.1,9.6686,39.991
0.101,9.6686,40.008
0.102,9.6686,40.023
0.103,9.6686,40.038
0.104,9.6686,40.053
0.105,9.6686,40.066
0.106,9.6686,40.079
0.107,9.6686,40.092
0.108,9.6686,40.103
0.109,9.6686,40.113
0.11,9.6686,40.123
0.111,9.6686,40.132
0.112,9.6686,40.141
0.113,9.6686,40.15
0.114,9.6686,40.158
0.115,9.6686,40.166
0.116,9.6686,40.173
0.117,9.6686,40.18
0.118,9.6686,40.187
0.119,9.6686,40.194
0.12,9.6686,40.2
0.121,9.6686,40.207
0.122,9.6686,40.213
0.123,9.6686,40.218
0.124,9.6686,40.222
0.125,9.6686,40.227
0.126,9.6686,40.231
0.127,9.6686,40.235
0.128,9.6686,40.239
0.129,9.6686,40.243
0.13,9.6686,40.246
0.131,9.6686,40.25
0.132,9.6686,40.253
0.133,9.6686,40.257
0.134,9.6686,40.26
0.135,9.6686,40.264
0.136,9.6686,40.267
0.137,9.6686,40.271
0.138,9.6686,40.273
0.139,9.6686,40.276
0.14,9.6686,40.278
0.141,9.6686,40.281
0.142,9.6686,40.283
0.143,9.6686,40.285
0.144,9.6686,40.287
0.145,9.6686,40.289
0.146,9.6686,40.292
0.147,9.6686,40.294
0.148,9.6686,40.296
0.149,9.6686,40.298
0.15,9.6686,40.3


==> matlab/heterodimerization/results/heterodim5_fse50.csv <==
0,0,0
0.001,2.3681,0.070477
0.002,4.2988,0.45936
0.003,5.7232,1.2414
0.004,6.7189,2.3446
0.005,7.4015,3.6585
0.006,7.8732,5.0859
0.007,8.2084,6.5572
0.008,8.4562,8.0278
0.009,8.6474,9.4712
0.01,8.8009,10.873
0.011,8.9282,12.224
0.012,9.0362,13.523
0.013,9.1295,14.768
0.014,9.211,15.96
0.015,9.2827,17.099
0.016,9.3462,18.187
0.017,9.4025,19.227
0.018,9.4527,20.219
0.019,9.4973,21.166
0.02,9.5372,22.069
0.021,9.5727,22.93
0.022,9.6045,23.752
0.023,9.6328,24.535
0.024,9.6582,25.282
0.025,9.6808,25.994
0.026,9.7011,26.672
0.027,9.7193,27.319
0.028,9.7354,27.935
0.029,9.7499,28.522
0.03,9.7628,29.081
0.031,9.7743,29.614
0.032,9.7845,30.121
0.033,9.7937,30.604
0.034,9.8018,31.064
0.035,9.8091,31.503
0.036,9.8155,31.92
0.037,9.8213,32.317
0.038,9.8264,32.696
0.039,9.8309,33.056
0.04,9.835,33.399
0.041,9.8386,33.725
0.042,9.8418,34.036
0.043,9.8447,34.332
0.044,9.8471,34.613
0.045,9.8493,34.88
0.046,9.8512,35.134
0.047,9.8529,35.377
0.048,9.8545,35.608
0.049,9.8558,35.827
0.05,9.857,36.036
0.051,9.858,36.234
0.052,9.859,36.423
0.053,9.8599,36.604
0.054,9.8606,36.775
0.055,9.8612,36.938
0.056,9.8618,37.093
0.057,9.8623,37.241
0.058,9.8628,37.382
0.059,9.8632,37.515
0.06,9.8636,37.643
0.061,9.8639,37.764
0.062,9.8642,37.879
0.063,9.8645,37.989
0.064,9.8647,38.093
0.065,9.8649,38.192
0.066,9.865,38.287
0.067,9.8652,38.377
0.068,9.8653,38.462
0.069,9.8654,38.544
0.07,9.8655,38.62
0.071,9.8656,38.694
0.072,9.8656,38.763
0.073,9.8657,38.829
0.074,9.8657,38.893
0.075,9.8658,38.953
0.076,9.8658,39.011
0.077,9.8658,39.065
0.078,9.8658,39.116
0.079,9.8658,39.165
0.08,9.8659,39.212
0.081,9.8659,39.257
0.082,9.8659,39.299
0.083,9.8659,39.34
0.084,9.8659,39.379
0.085,9.8659,39.415
0.086,9.8659,39.45
0.087,9.8659,39.483
0.088,9.866,39.514
0.089,9.866,39.545
0.09,9.866,39.574
0.091,9.866,39.601
0.092,9.866,39.626
0.093,9.866,39.651
0.094,9.866,39.674
0.095,9.866,39.697
0.096,9.866,39.718
0.097,9.866,39.739
0.098,9.866,39.758
0.099,9.866,39.776
0.1,9.866,39.793
0.101,9.866,39.81
0.102,9.866,39.826
0.103,9.866,39.841
0.104,9.866,39.855
0.105,9.866,39.868
0.106,9.866,39.881
0.107,9.866,39.892
0.108,9.866,39.904
0.109,9.866,39.914
0.11,9.866,39.924
0.111,9.866,39.934
0.112,9.866,39.943
0.113,9.866,39.952
0.114,9.866,39.96
0.115,9.866,39.968
0.116,9.866,39.976
0.117,9.866,39.984
0.118,9.866,39.991
0.119,9.866,39.997
0.12,9.8659,40.003
0.121,9.8659,40.009
0.122,9.8659,40.014
0.123,9.8659,40.019
0.124,9.8659,40.024
0.125,9.8659,40.029
0.126,9.8659,40.034
0.127,9.8659,40.038
0.128,9.8659,40.042
0.129,9.8659,40.047
0.13,9.8659,40.051
0.131,9.8659,40.055
0.132,9.8659,40.059
0.133,9.8659,40.062
0.134,9.8659,40.065
0.135,9.8659,40.068
0.136,9.8659,40.071
0.137,9.8659,40.074
0.138,9.8659,40.077
0.139,9.8659,40.079
0.14,9.8659,40.082
0.141,9.8659,40.084
0.142,9.8659,40.087
0.143,9.8659,40.089
0.144,9.8659,40.091
0.145,9.8659,40.094
0.146,9.8659,40.096
0.147,9.8659,40.098
0.148,9.8659,40.1
0.149,9.8659,40.102
0.15,9.8659,40.104


==> matlab/heterodimerization/results/heterodim5_runtimes1_fse.csv <==
0.76907,2.613,7.0842,15.558,34.4
0.046043,0.46078,1.7334,5.6228,13.75
0.047089,0.45451,1.7215,5.6368,13.717
0.043747,0.45758,1.7322,5.6853,13.696
0.058948,0.51247,1.8629,5.9952,14.299
0.044225,0.45824,1.7247,5.7512,13.69
0.046225,0.47092,1.7242,5.6143,13.666
0.045655,0.46727,1.7367,5.6252,13.695
0.044159,0.44772,1.723,5.6076,13.882
0.045747,0.47632,1.7297,5.6259,13.789


==> matlab/heterodimerization/results/heterodim5_runtimes2_fse.csv <==
0.45231,1.4779,3.7512,9.197,20.378
0.044374,0.45713,1.7841,5.6201,14.178
0.04352,0.4464,1.751,5.6014,14.137
0.045145,0.4579,1.763,5.6355,14.221
0.045817,0.45938,1.791,5.6088,14.236
0.043443,0.45966,1.8983,5.5936,14.135
0.042717,0.45743,1.8303,5.5863,14.198
0.049964,0.46586,1.7655,5.5968,14.185
0.043057,0.46731,1.7557,5.5932,14.191
0.04508,0.45405,1.7689,5.6039,14.148


==> matlab/heterodimerization/results/heterodim6_fse10.csv <==
0,0,0
0.001,2.3674,0.071091
0.002,4.2779,0.48018
0.003,5.6212,1.3434
0.004,6.4639,2.5996
0.005,6.9481,4.1119
0.006,7.2097,5.7494
0.007,7.345,7.4206
0.008,7.412,9.072
0.009,7.4432,10.675
0.01,7.4562,12.217
0.011,7.4607,13.692
0.012,7.4612,15.098
0.013,7.4603,16.437
0.014,7.4592,17.712
0.015,7.4581,18.924
0.016,7.4573,20.076
0.017,7.4567,21.172
0.018,7.4563,22.215
0.019,7.456,23.207
0.02,7.4558,24.15
0.021,7.4557,25.047
0.022,7.4557,25.901
0.023,7.4556,26.712
0.024,7.4556,27.484
0.025,7.4556,28.219
0.026,7.4556,28.917
0.027,7.4556,29.582
0.028,7.4556,30.214
0.029,7.4556,30.815
0.03,7.4556,31.387
0.031,7.4556,31.931
0.032,7.4556,32.449
0.033,7.4556,32.94
0.034,7.4556,33.407
0.035,7.4556,33.851
0.036,7.4556,34.274
0.037,7.4556,34.677
0.038,7.4556,35.06
0.039,7.4556,35.423
0.04,7.4556,35.768
0.041,7.4556,36.097
0.042,7.4556,36.41
0.043,7.4556,36.709
0.044,7.4556,36.993
0.045,7.4556,37.262
0.046,7.4556,37.518
0.047,7.4556,37.762
0.048,7.4556,37.994
0.049,7.4556,38.216
0.05,7.4556,38.427
0.051,7.4556,38.627
0.052,7.4556,38.817
0.053,7.4556,38.998
0.054,7.4556,39.171
0.055,7.4556,39.336
0.056,7.4556,39.492
0.057,7.4556,39.641
0.058,7.4556,39.782
0.059,7.4556,39.916
0.06,7.4556,40.044
0.061,7.4556,40.167
0.062,7.4556,40.281
0.063,7.4556,40.39
0.064,7.4556,40.493
0.065,7.4556,40.591
0.066,7.4556,40.685
0.067,7.4556,40.774
0.068,7.4556,40.859
0.069,7.4556,40.941
0.07,7.4556,41.02
0.071,7.4556,41.092
0.072,7.4556,41.161
0.073,7.4556,41.227
0.074,7.4556,41.289
0.075,7.4556,41.349
0.076,7.4556,41.406
0.077,7.4556,41.46
0.078,7.4556,41.513
0.079,7.4556,41.564
0.08,7.4556,41.611
0.081,7.4556,41.656
0.082,7.4556,41.698
0.083,7.4556,41.738
0.084,7.4556,41.776
0.085,7.4556,41.813
0.086,7.4556,41.849
0.087,7.4556,41.883
0.088,7.4556,41.916
0.089,7.4556,41.946
0.09,7.4556,41.975
0.091,7.4556,42.002
0.092,7.4556,42.028
0.093,7.4556,42.053
0.094,7.4556,42.077
0.095,7.4556,42.1
0.096,7.4556,42.122
0.097,7.4556,42.143
0.098,7.4556,42.163
0.099,7.4556,42.181
0.1,7.4556,42.199
0.101,7.4556,42.215
0.102,7.4556,42.231
0.103,7.4556,42.246
0.104,7.4556,42.261
0.105,7.4556,42.275
0.106,7.4556,42.288
0.107,7.4556,42.301
0.108,7.4556,42.312
0.109,7.4556,42.323
0.11,7.4556,42.333
0.111,7.4556,42.342
0.112,7.4556,42.351
0.113,7.4556,42.36
0.114,7.4556,42.368
0.115,7.4556,42.376
0.116,7.4556,42.383
0.117,7.4556,42.391
0.118,7.4556,42.398
0.119,7.4556,42.405
0.12,7.4556,42.411
0.121,7.4556,42.418
0.122,7.4556,42.424
0.123,7.4556,42.429
0.124,7.4556,42.434
0.125,7.4556,42.438
0.126,7.4556,42.443
0.127,7.4556,42.447
0.128,7.4556,42.451
0.129,7.4556,42.455
0.13,7.4556,42.458
0.131,7.4556,42.462
0.132,7.4556,42.466
0.133,7.4556,42.469
0.134,7.4556,42.473
0.135,7.4556,42.476
0.136,7.4556,42.48
0.137,7.4556,42.483
0.138,7.4556,42.486
0.139,7.4556,42.489
0.14,7.4556,42.491
0.141,7.4556,42.493
0.142,7.4556,42.496
0.143,7.4556,42.498
0.144,7.4556,42.5
0.145,7.4556,42.502
0.146,7.4556,42.504
0.147,7.4556,42.507
0.148,7.4556,42.509
0.149,7.4556,42.511
0.15,7.4556,42.513


==> matlab/heterodimerization/results/heterodim6_fse20.csv <==
0,0,0
0.001,2.3692,0.069369
0.002,4.3082,0.44989
0.003,5.7435,1.2211
0.004,6.7355,2.328
0.005,7.3882,3.6718
0.006,7.8028,5.1563
0.007,8.0593,6.7063
0.008,8.2145,8.2695
0.009,8.3058,9.8128
0.01,8.3571,11.316
0.011,8.3834,12.769
0.012,8.3941,14.165
0.013,8.3954,15.502
0.014,8.3912,16.779
0.015,8.3841,17.998
0.016,8.3756,19.158
0.017,8.3669,20.262
0.018,8.3585,21.313
0.019,8.3508,22.312
0.02,8.344,23.262
0.021,8.338,24.165
0.022,8.333,25.023
0.023,8.3287,25.839
0.024,8.3252,26.615
0.025,8.3223,27.352
0.026,8.32,28.053
0.027,8.3181,28.719
0.028,8.3165,29.353
0.029,8.3153,29.955
0.03,8.3143,30.528
0.031,8.3135,31.073
0.032,8.3129,31.591
0.033,8.3124,32.084
0.034,8.312,32.553
0.035,8.3116,32.998
0.036,8.3114,33.422
0.037,8.3112,33.826
0.038,8.311,34.209
0.039,8.3109,34.574
0.04,8.3108,34.921
0.041,8.3107,35.251
0.042,8.3106,35.565
0.043,8.3106,35.863
0.044,8.3105,36.147
0.045,8.3105,36.417
0.046,8.3105,36.674
0.047,8.3105,36.919
0.048,8.3105,37.151
0.049,8.3105,37.372
0.05,8.3104,37.583
0.051,8.3104,37.783
0.052,8.3104,37.973
0.053,8.3104,38.155
0.054,8.3104,38.327
0.055,8.3104,38.491
0.056,8.3104,38.647
0.057,8.3104,38.795
0.058,8.3104,38.935
0.059,8.3104,39.068
0.06,8.3104,39.194
0.061,8.3104,39.314
0.062,8.3104,39.428
0.063,8.3104,39.536
0.064,8.3104,39.64
0.065,8.3104,39.739
0.066,8.3104,39.835
0.067,8.3104,39.923
0.068,8.3104,40.007
0.069,8.3104,40.086
0.07,8.3104,40.162
0.071,8.3104,40.235
0.072,8.3104,40.304
0.073,8.3104,40.37
0.074,8.3104,40.434
0.075,8.3104,40.496
0.076,8.3104,40.553
0.077,8.3104,40.607
0.078,8.3104,40.658
0.079,8.3104,40.707
0.08,8.3104,40.753
0.081,8.3104,40.798
0.082,8.3104,40.841
0.083,8.3104,40.882
0.084,8.3104,40.922
0.085,8.3104,40.96
0.086,8.3104,40.995
0.087,8.3104,41.028
0.088,8.3104,41.06
0.089,8.3104,41.09
0.09,8.3104,41.119
0.091,8.3104,41.147
0.092,8.3104,41.173
0.093,8.3104,41.199
0.094,8.3104,41.223
0.095,8.3104,41.246
0.096,8.3104,41.267
0.097,8.3104,41.288
0.098,8.3104,41.307
0.099,8.3104,41.326
0.1,8.3104,41.344
0.101,8.3104,41.361
0.102,8.3104,41.377
0.103,8.3104,41.393
0.104,8.3104,41.406
0.105,8.3104,41.419
0.106,8.3104,41.432
0.107,8.3104,41.444
0.108,8.3104,41.455
0.109,8.3104,41.465
0.11,8.3104,41.475
0.111,8.3104,41.485
0.112,8.3104,41.494
0.113,8.3104,41.503
0.114,8.3104,41.512
0.115,8.3104,41.521
0.116,8.3104,41.529
0.117,8.3104,41.537
0.118,8.3104,41.544
0.119,8.3104,41.55
0.12,8.3104,41.556
0.121,8.3104,41.562
0.122,8.3104,41.567
0.123,8.3104,41.572
0.124,8.3104,41.577
0.125,8.3104,41.582
0.126,8.3104,41.587
0.127,8.3104,41.591
0.128,8.3104,41.596
0.129,8.3104,41.6
0.13,8.3104,41.605
0.131,8.3104,41.609
0.132,8.3104,41.613
0.133,8.3104,41.616
0.134,8.3104,41.62
0.135,8.3104,41.623
0.136,8.3104,41.625
0.137,8.3104,41.628
0.138,8.3104,41.631
0.139,8.3104,41.634
0.14,8.3104,41.636
0.141,8.3104,41.639
0.142,8.3104,41.641
0.143,8.3104,41.643
0.144,8.3104,41.646
0.145,8.3104,41.648
0.146,8.3104,41.651
0.147,8.3104,41.653
0.148,8.3104,41.655
0.149,8.3104,41.657
0.15,8.3104,41.659


==> matlab/heterodimerization/results/heterodim6_fse30.csv <==
0,0,0
0.001,2.3692,0.069326
0.002,4.3105,0.4476
0.003,5.7598,1.2048
0.004,6.7886,2.2749
0.005,7.5032,3.5567
0.006,7.999,4.9601
0.007,8.3471,6.4185
0.008,8.5963,7.8877
0.009,8.7785,9.3401
0.01,8.9142,10.759
0.011,9.0167,12.136
0.012,9.0946,13.465
0.013,9.1539,14.744
0.014,9.1989,15.972
0.015,9.2327,17.149
0.016,9.2577,18.276
0.017,9.2757,19.354
0.018,9.2884,20.383
0.019,9.297,21.366
0.02,9.3023,22.304
0.021,9.3051,23.198
0.022,9.3062,24.05
0.023,9.306,24.862
0.024,9.3048,25.635
0.025,9.3031,26.372
0.026,9.3009,27.072
0.027,9.2986,27.739
0.028,9.2962,28.374
0.029,9.2938,28.977
0.03,9.2916,29.551
0.031,9.2895,30.097
0.032,9.2875,30.617
0.033,9.2857,31.111
0.034,9.2841,31.581
0.035,9.2826,32.028
0.036,9.2813,32.453
0.037,9.2801,32.857
0.038,9.2791,33.241
0.039,9.2782,33.606
0.04,9.2774,33.954
0.041,9.2768,34.284
0.042,9.2762,34.598
0.043,9.2756,34.897
0.044,9.2752,35.182
0.045,9.2748,35.452
0.046,9.2745,35.709
0.047,9.2742,35.954
0.048,9.274,36.187
0.049,9.2739,36.408
0.05,9.2737,36.619
0.051,9.2735,36.819
0.052,9.2734,37.01
0.053,9.2733,37.191
0.054,9.2732,37.363
0.055,9.2731,37.527
0.056,9.273,37.683
0.057,9.2729,37.832
0.058,9.2728,37.972
0.059,9.2728,38.106
0.06,9.2728,38.233
0.061,9.2727,38.354
0.062,9.2727,38.47
0.063,9.2727,38.58
0.064,9.2727,38.684
0.065,9.2727,38.783
0.066,9.2727,38.877
0.067,9.2727,38.967
0.068,9.2727,39.052
0.069,9.2727,39.134
0.07,9.2727,39.211
0.071,9.2727,39.285
0.072,9.2726,39.355
0.073,9.2726,39.421
0.074,9.2726,39.485
0.075,9.2726,39.546
0.076,9.2726,39.603
0.077,9.2726,39.658
0.078,9.2726,39.71
0.079,9.2726,39.759
0.08,9.2726,39.806
0.081,9.2726,39.852
0.082,9.2726,39.894
0.083,9.2726,39.935
0.084,9.2726,39.973
0.085,9.2726,40.01
0.086,9.2726,40.045
0.087,9.2726,40.078
0.088,9.2726,40.109
0.089,9.2726,40.139
0.09,9.2726,40.167
0.091,9.2726,40.194
0.092,9.2726,40.219
0.093,9.2726,40.243
0.094,9.2726,40.266
0.095,9.2726,40.288
0.096,9.2726,40.31
0.097,9.2726,40.33
0.098,9.2726,40.349
0.099,9.2726,40.367
0.1,9.2726,40.384
0.101,9.2726,40.4
0.102,9.2726,40.415
0.103,9.2726,40.43
0.104,9.2726,40.444
0.105,9.2726,40.458
0.106,9.2725,40.471
0.107,9.2725,40.484
0.108,9.2725,40.495
0.109,9.2725,40.506
0.11,9.2725,40.516
0.111,9.2725,40.526
0.112,9.2725,40.536
0.113,9.2725,40.545
0.114,9.2725,40.554
0.115,9.2725,40.562
0.116,9.2725,40.57
0.117,9.2725,40.578
0.118,9.2725,40.586
0.119,9.2725,40.592
0.12,9.2726,40.599
0.121,9.2726,40.605
0.122,9.2726,40.611
0.123,9.2726,40.616
0.124,9.2726,40.622
0.125,9.2726,40.627
0.126,9.2726,40.632
0.127,9.2726,40.637
0.128,9.2726,40.641
0.129,9.2726,40.645
0.13,9.2726,40.649
0.131,9.2726,40.653
0.132,9.2726,40.657
0.133,9.2726,40.66
0.134,9.2726,40.663
0.135,9.2726,40.667
0.136,9.2726,40.67
0.137,9.2726,40.673
0.138,9.2726,40.676
0.139,9.2726,40.678
0.14,9.2726,40.681
0.141,9.2726,40.683
0.142,9.2726,40.686
0.143,9.2726,40.688
0.144,9.2726,40.69
0.145,9.2726,40.692
0.146,9.2726,40.694
0.147,9.2726,40.696
0.148,9.2726,40.697
0.149,9.2726,40.699
0.15,9.2726,40.7


==> matlab/heterodimerization/results/heterodim6_fse40.csv <==
0,0,0
0.001,2.3692,0.069326
0.002,4.3106,0.44754
0.003,5.7606,1.204
0.004,6.7923,2.2712
0.005,7.5142,3.5458
0.006,8.0228,4.9363
0.007,8.3895,6.3761
0.008,8.6626,7.8214
0.009,8.8733,9.2453
0.01,9.0408,10.633
0.011,9.1774,11.975
0.012,9.2909,13.268
0.013,9.3864,14.511
0.014,9.4673,15.703
0.015,9.5361,16.846
0.016,9.5949,17.939
0.017,9.645,18.984
0.018,9.6877,19.984
0.019,9.724,20.939
0.02,9.7549,21.851
0.021,9.781,22.722
0.022,9.8031,23.553
0.023,9.8218,24.346
0.024,9.8374,25.103
0.025,9.8505,25.824
0.026,9.8615,26.512
0.027,9.8706,27.167
0.028,9.8781,27.792
0.029,9.8843,28.387
0.03,9.8894,28.954
0.031,9.8935,29.494
0.032,9.8968,30.009
0.033,9.8994,30.498
0.034,9.9015,30.964
0.035,9.9032,31.408
0.036,9.9044,31.831
0.037,9.9054,32.233
0.038,9.9061,32.616
0.039,9.9066,32.98
0.04,9.907,33.326
0.041,9.9072,33.656
0.042,9.9074,33.97
0.043,9.9075,34.269
0.044,9.9075,34.553
0.045,9.9074,34.823
0.046,9.9073,35.08
0.047,9.9073,35.325
0.048,9.9071,35.558
0.049,9.9069,35.779
0.05,9.9068,35.99
0.051,9.9066,36.19
0.052,9.9065,36.381
0.053,9.9063,36.562
0.054,9.9061,36.735
0.055,9.906,36.899
0.056,9.9058,37.055
0.057,9.9057,37.203
0.058,9.9055,37.344
0.059,9.9054,37.479
0.06,9.9053,37.606
0.061,9.9052,37.728
0.062,9.9052,37.843
0.063,9.9051,37.953
0.064,9.905,38.058
0.065,9.905,38.157
0.066,9.9049,38.252
0.067,9.9049,38.341
0.068,9.9049,38.426
0.069,9.9048,38.507
0.07,9.9048,38.584
0.071,9.9048,38.657
0.072,9.9048,38.726
0.073,9.9048,38.793
0.074,9.9048,38.856
0.075,9.9048,38.916
0.076,9.9048,38.973
0.077,9.9047,39.026
0.078,9.9047,39.078
0.079,9.9047,39.127
0.08,9.9047,39.174
0.081,9.9047,39.219
0.082,9.9047,39.262
0.083,9.9047,39.302
0.084,9.9047,39.34
0.085,9.9047,39.376
0.086,9.9047,39.411
0.087,9.9047,39.444
0.088,9.9047,39.476
0.089,9.9046,39.506
0.09,9.9046,39.535
0.091,9.9046,39.562
0.092,9.9046,39.588
0.093,9.9046,39.612
0.094,9.9046,39.636
0.095,9.9046,39.658
0.096,9.9046,39.68
0.097,9.9046,39.7
0.098,9.9046,39.719
0.099,9.9045,39.737
0.1,9.9045,39.755
0.101,9.9045,39.771
0.102,9.9045,39.787
0.103,9.9045,39.802
0.104,9.9045,39.817
0.105,9.9045,39.83
0.106,9.9045,39.842
0.107,9.9045,39.854
0.108,9.9045,39.865
0.109,9.9045,39.875
0.11,9.9045,39.885
0.111,9.9045,39.894
0.112,9.9045,39.903
0.113,9.9045,39.912
0.114,9.9045,39.92
0.115,9.9045,39.928
0.116,9.9045,39.936
0.117,9.9045,39.943
0.118,9.9045,39.95
0.119,9.9045,39.958
0.12,9.9045,39.964
0.121,9.9045,39.969
0.122,9.9045,39.974
0.123,9.9045,39.979
0.124,9.9045,39.984
0.125,9.9045,39.988
0.126,9.9045,39.993
0.127,9.9045,39.997
0.128,9.9045,40.001
0.129,9.9045,40.005
0.13,9.9046,40.009
0.131,9.9046,40.013
0.132,9.9046,40.017
0.133,9.9046,40.021
0.134,9.9046,40.025
0.135,9.9046,40.028
0.136,9.9046,40.031
0.137,9.9046,40.033
0.138,9.9046,40.036
0.139,9.9046,40.038
0.14,9.9046,40.04
0.141,9.9046,40.043
0.142,9.9046,40.045
0.143,9.9046,40.047
0.144,9.9046,40.049
0.145,9.9046,40.051
0.146,9.9046,40.053
0.147,9.9046,40.055
0.148,9.9046,40.057
0.149,9.9046,40.06
0.15,9.9046,40.062


==> matlab/heterodimerization/results/heterodim6_fse50.csv <==
0,0,0
0.001,2.3692,0.069325
0.002,4.3106,0.44754
0.003,5.7606,1.204
0.004,6.7925,2.271
0.005,7.5149,3.5451
0.006,8.0246,4.9345
0.007,8.3935,6.3721
0.008,8.6699,7.8141
0.009,8.885,9.2336
0.01,9.0584,10.615
0.011,9.2022,11.95
0.012,9.324,13.235
0.013,9.4288,14.469
0.014,9.52,15.651
0.015,9.5998,16.782
0.016,9.67,17.864
0.017,9.732,18.897
0.018,9.7868,19.885
0.019,9.8353,20.828
0.02,9.8782,21.728
0.021,9.9162,22.587
0.022,9.9499,23.407
0.023,9.9798,24.188
0.024,10.006,24.934
0.025,10.03,25.645
0.026,10.05,26.323
0.027,10.069,26.969
0.028,10.085,27.585
0.029,10.099,28.172
0.03,10.112,28.732
0.031,10.123,29.265
0.032,10.133,29.772
0.033,10.142,30.256
0.034,10.149,30.717
0.035,10.156,31.155
0.036,10.162,31.573
0.037,10.167,31.971
0.038,10.172,32.35
0.039,10.176,32.711
0.04,10.179,33.054
0.041,10.183,33.381
0.042,10.185,33.692
0.043,10.187,33.988
0.044,10.189,34.269
0.045,10.191,34.537
0.046,10.193,34.793
0.047,10.194,35.035
0.048,10.195,35.266
0.049,10.196,35.486
0.05,10.197,35.695
0.051,10.198,35.895
0.052,10.199,36.084
0.053,10.2,36.264
0.054,10.2,36.436
0.055,10.201,36.599
0.056,10.201,36.755
0.057,10.201,36.902
0.058,10.202,37.043
0.059,10.202,37.177
0.06,10.202,37.305
0.061,10.202,37.426
0.062,10.203,37.541
0.063,10.203,37.651
0.064,10.203,37.756
0.065,10.203,37.855
0.066,10.203,37.949
0.067,10.203,38.038
0.068,10.203,38.123
0.069,10.203,38.204
0.07,10.203,38.282
0.071,10.203,38.356
0.072,10.203,38.425
0.073,10.204,38.492
0.074,10.204,38.555
0.075,10.204,38.615
0.076,10.204,38.672
0.077,10.204,38.727
0.078,10.204,38.779
0.079,10.204,38.828
0.08,10.204,38.875
0.081,10.204,38.919
0.082,10.204,38.962
0.083,10.204,39.002
0.084,10.204,39.041
0.085,10.204,39.078
0.086,10.204,39.113
0.087,10.204,39.146
0.088,10.204,39.178
0.089,10.204,39.208
0.09,10.204,39.236
0.091,10.204,39.264
0.092,10.204,39.29
0.093,10.204,39.314
0.094,10.204,39.338
0.095,10.204,39.36
0.096,10.204,39.381
0.097,10.204,39.401
0.098,10.204,39.421
0.099,10.204,39.438
0.1,10.204,39.455
0.101,10.204,39.471
0.102,10.204,39.486
0.103,10.204,39.5
0.104,10.204,39.513
0.105,10.204,39.526
0.106,10.204,39.538
0.107,10.204,39.55
0.108,10.204,39.561
0.109,10.204,39.572
0.11,10.204,39.583
0.111,10.204,39.593
0.112,10.204,39.603
0.113,10.204,39.612
0.114,10.204,39.62
0.115,10.204,39.627
0.116,10.204,39.634
0.117,10.204,39.641
0.118,10.204,39.647
0.119,10.204,39.654
0.12,10.204,39.66
0.121,10.204,39.665
0.122,10.204,39.671
0.123,10.204,39.677
0.124,10.204,39.682
0.125,10.204,39.688
0.126,10.204,39.693
0.127,10.204,39.699
0.128,10.204,39.703
0.129,10.204,39.707
0.13,10.204,39.711
0.131,10.204,39.714
0.132,10.204,39.718
0.133,10.204,39.721
0.134,10.204,39.724
0.135,10.204,39.728
0.136,10.204,39.731
0.137,10.204,39.734
0.138,10.204,39.737
0.139,10.204,39.74
0.14,10.204,39.743
0.141,10.204,39.746
0.142,10.204,39.749
0.143,10.204,39.751
0.144,10.204,39.754
0.145,10.204,39.756
0.146,10.204,39.758
0.147,10.204,39.76
0.148,10.204,39.762
0.149,10.204,39.764
0.15,10.204,39.766


==> matlab/heterodimerization/results/heterodim6_runtimes1_fse.csv <==
0.75885,2.4763,6.3824,15.389,33.554
0.045047,0.47906,1.7406,5.5988,13.869
0.046787,0.48031,1.7434,5.6123,13.845
0.043987,0.48545,1.7474,5.6107,14.129
0.066008,0.5374,1.8717,5.8861,14.466
0.046215,0.47932,1.7367,5.5862,14.207
0.065257,0.48163,1.737,5.5865,14.199
0.046914,0.47648,1.7316,5.58,14.188
0.046912,0.48095,1.7393,5.6636,13.858
0.055347,0.48868,1.7334,5.5851,14.025


==> matlab/heterodimerization/results/heterodim6_runtimes2_fse.csv <==
0.31499,1.4016,3.664,9.5284,21.021
0.044353,0.48701,1.7568,5.7264,15.503
0.043765,0.47738,1.7516,5.7568,14.26
0.043249,0.48017,1.745,5.7424,14.362
0.043999,0.47899,1.7611,5.7025,14.85
0.042871,0.47722,1.7416,5.713,14.5
0.042907,0.47942,1.737,5.7425,15.673
0.043742,0.48065,1.7553,5.7341,14.221
0.050619,0.47924,1.8037,5.7241,14.176
0.045855,0.48135,1.7495,5.7286,14.174


==> matlab/heterodimerization/results/heterodim8_fse10.csv <==
0,0,0
0.001,2.3686,0.069942
0.002,4.2842,0.47397
0.003,5.6311,1.3335
0.004,6.4723,2.5911
0.005,6.952,4.1079
0.006,7.2089,5.7502
0.007,7.3401,7.4255
0.008,7.4039,9.0801
0.009,7.4329,10.686
0.01,7.4448,12.229
0.011,7.4488,13.704
0.012,7.4495,15.11
0.013,7.4491,16.449
0.014,7.4484,17.722
0.015,7.4478,18.934
0.016,7.4473,20.086
0.017,7.4469,21.182
0.018,7.4467,22.225
0.019,7.4466,23.216
0.02,7.4465,24.159
0.021,7.4465,25.056
0.022,7.4465,25.91
0.023,7.4465,26.721
0.024,7.4465,27.494
0.025,7.4465,28.228
0.026,7.4464,28.927
0.027,7.4464,29.591
0.028,7.4464,30.222
0.029,7.4464,30.823
0.03,7.4464,31.395
0.031,7.4464,31.938
0.032,7.4464,32.454
0.033,7.4464,32.946
0.034,7.4464,33.415
0.035,7.4464,33.86
0.036,7.4464,34.283
0.037,7.4464,34.685
0.038,7.4464,35.069
0.039,7.4464,35.434
0.04,7.4464,35.781
0.041,7.4464,36.11
0.042,7.4464,36.425
0.043,7.4464,36.724
0.044,7.4464,37.007
0.045,7.4464,37.278
0.046,7.4464,37.535
0.047,7.4464,37.779
0.048,7.4464,38.01
0.049,7.4464,38.229
0.05,7.4464,38.438
0.051,7.4464,38.637
0.052,7.4464,38.826
0.053,7.4464,39.007
0.054,7.4464,39.179
0.055,7.4464,39.343
0.056,7.4464,39.497
0.057,7.4464,39.643
0.058,7.4464,39.783
0.059,7.4464,39.916
0.06,7.4464,40.043
0.061,7.4464,40.164
0.062,7.4464,40.281
0.063,7.4464,40.392
0.064,7.4464,40.495
0.065,7.4464,40.594
0.066,7.4464,40.688
0.067,7.4464,40.778
0.068,7.4464,40.864
0.069,7.4464,40.946
0.07,7.4464,41.025
0.071,7.4464,41.1
0.072,7.4464,41.17
0.073,7.4464,41.236
0.074,7.4464,41.3
0.075,7.4464,41.361
0.076,7.4464,41.419
0.077,7.4464,41.474
0.078,7.4464,41.528
0.079,7.4464,41.578
0.08,7.4464,41.625
0.081,7.4464,41.67
0.082,7.4464,41.713
0.083,7.4464,41.753
0.084,7.4464,41.792
0.085,7.4464,41.83
0.086,7.4464,41.866
0.087,7.4464,41.898
0.088,7.4464,41.929
0.089,7.4464,41.958
0.09,7.4464,41.986
0.091,7.4464,42.012
0.092,7.4464,42.038
0.093,7.4464,42.062
0.094,7.4464,42.085
0.095,7.4464,42.107
0.096,7.4464,42.128
0.097,7.4464,42.149
0.098,7.4464,42.169
0.099,7.4464,42.187
0.1,7.4464,42.204
0.101,7.4464,42.219
0.102,7.4464,42.234
0.103,7.4464,42.249
0.104,7.4464,42.263
0.105,7.4464,42.276
0.106,7.4464,42.289
0.107,7.4464,42.301
0.108,7.4464,42.313
0.109,7.4464,42.325
0.11,7.4464,42.337
0.111,7.4464,42.347
0.112,7.4464,42.356
0.113,7.4464,42.365
0.114,7.4464,42.374
0.115,7.4464,42.382
0.116,7.4464,42.39
0.117,7.4464,42.398
0.118,7.4464,42.405
0.119,7.4464,42.412
0.12,7.4464,42.419
0.121,7.4464,42.426
0.122,7.4464,42.433
0.123,7.4464,42.439
0.124,7.4464,42.444
0.125,7.4464,42.449
0.126,7.4464,42.454
0.127,7.4464,42.459
0.128,7.4464,42.463
0.129,7.4464,42.468
0.13,7.4464,42.472
0.131,7.4464,42.476
0.132,7.4464,42.48
0.133,7.4464,42.484
0.134,7.4464,42.488
0.135,7.4464,42.491
0.136,7.4464,42.494
0.137,7.4464,42.497
0.138,7.4464,42.5
0.139,7.4464,42.502
0.14,7.4464,42.505
0.141,7.4464,42.507
0.142,7.4464,42.51
0.143,7.4464,42.512
0.144,7.4464,42.514
0.145,7.4464,42.516
0.146,7.4464,42.518
0.147,7.4464,42.52
0.148,7.4464,42.522
0.149,7.4464,42.523
0.15,7.4464,42.525


==> matlab/heterodimerization/results/heterodim8_fse20.csv <==
0,0,0
0.001,2.3711,0.067402
0.002,4.3245,0.43362
0.003,5.7848,1.1798
0.004,6.8009,2.2625
0.005,7.4686,3.5913
0.006,7.8871,5.072
0.007,8.1381,6.6275
0.008,8.2815,8.2025
0.009,8.3578,9.7608
0.01,8.3933,11.28
0.011,8.4049,12.748
0.012,8.4031,14.156
0.013,8.3945,15.503
0.014,8.3831,16.788
0.015,8.3712,18.011
0.016,8.3599,19.174
0.017,8.3498,20.279
0.018,8.3413,21.33
0.019,8.3342,22.329
0.02,8.3285,23.278
0.021,8.3239,24.179
0.022,8.3204,25.036
0.023,8.3176,25.851
0.024,8.3154,26.625
0.025,8.3138,27.361
0.026,8.3126,28.061
0.027,8.3117,28.726
0.028,8.311,29.359
0.029,8.3105,29.961
0.03,8.3102,30.533
0.031,8.3099,31.077
0.032,8.3097,31.595
0.033,8.3095,32.087
0.034,8.3094,32.556
0.035,8.3093,33.001
0.036,8.3092,33.425
0.037,8.3092,33.828
0.038,8.3091,34.211
0.039,8.3091,34.578
0.04,8.3091,34.929
0.041,8.3091,35.262
0.042,8.3091,35.578
0.043,8.3091,35.875
0.044,8.3091,36.163
0.045,8.3091,36.437
0.046,8.3091,36.695
0.047,8.3091,36.939
0.048,8.3091,37.173
0.049,8.3091,37.396
0.05,8.3091,37.608
0.051,8.3091,37.809
0.052,8.3091,37.997
0.053,8.3091,38.18
0.054,8.3091,38.354
0.055,8.3091,38.518
0.056,8.3091,38.673
0.057,8.3091,38.819
0.058,8.3091,38.959
0.059,8.3091,39.091
0.06,8.3091,39.217
0.061,8.3091,39.337
0.062,8.3091,39.451
0.063,8.3091,39.56
0.064,8.3091,39.664
0.065,8.3091,39.762
0.066,8.3091,39.855
0.067,8.3091,39.942
0.068,8.3091,40.026
0.069,8.3091,40.106
0.07,8.3091,40.182
0.071,8.3091,40.255
0.072,8.3091,40.326
0.073,8.3091,40.392
0.074,8.3091,40.454
0.075,8.3091,40.513
0.076,8.3091,40.569
0.077,8.3091,40.623
0.078,8.3091,40.674
0.079,8.3091,40.724
0.08,8.3091,40.771
0.081,8.3091,40.816
0.082,8.3091,40.858
0.083,8.3091,40.898
0.084,8.3091,40.936
0.085,8.3091,40.973
0.086,8.3091,41.008
0.087,8.3091,41.041
0.088,8.3091,41.073
0.089,8.3091,41.104
0.09,8.3091,41.132
0.091,8.3091,41.159
0.092,8.3091,41.185
0.093,8.3091,41.209
0.094,8.3091,41.233
0.095,8.3091,41.255
0.096,8.3091,41.277
0.097,8.3091,41.297
0.098,8.3091,41.315
0.099,8.3091,41.333
0.1,8.3091,41.349
0.101,8.3091,41.365
0.102,8.3091,41.38
0.103,8.3091,41.394
0.104,8.3091,41.408
0.105,8.3091,41.421
0.106,8.3091,41.433
0.107,8.3091,41.445
0.108,8.3091,41.457
0.109,8.3091,41.469
0.11,8.3091,41.48
0.111,8.3091,41.489
0.112,8.3091,41.498
0.113,8.3091,41.506
0.114,8.3091,41.514
0.115,8.3091,41.522
0.116,8.3091,41.529
0.117,8.3091,41.536
0.118,8.3091,41.543
0.119,8.3091,41.55
0.12,8.3091,41.556
0.121,8.3091,41.563
0.122,8.3091,41.569
0.123,8.3091,41.575
0.124,8.3091,41.581
0.125,8.3091,41.586
0.126,8.3091,41.59
0.127,8.3091,41.595
0.128,8.3091,41.599
0.129,8.3091,41.603
0.13,8.3091,41.607
0.131,8.3091,41.611
0.132,8.3091,41.614
0.133,8.3091,41.618
0.134,8.3091,41.622
0.135,8.3091,41.625
0.136,8.3091,41.629
0.137,8.3091,41.632
0.138,8.3091,41.635
0.139,8.3091,41.638
0.14,8.3091,41.64
0.141,8.3091,41.643
0.142,8.3091,41.645
0.143,8.3091,41.647
0.144,8.3091,41.649
0.145,8.3091,41.651
0.146,8.3091,41.653
0.147,8.3091,41.655
0.148,8.3091,41.657
0.149,8.3091,41.659
0.15,8.3091,41.661


==> matlab/heterodimerization/results/heterodim8_fse30.csv <==
0,0,0
0.001,2.3714,0.06716
0.002,4.3318,0.42637
0.003,5.8242,1.1404
0.004,6.9102,2.1532
0.005,7.6818,3.3782
0.006,8.2242,4.7349
0.007,8.6044,6.1611
0.008,8.8715,7.6125
0.009,9.0595,9.0591
0.01,9.1917,10.482
0.011,9.2844,11.868
0.012,9.3485,13.211
0.013,9.3919,14.506
0.014,9.4205,15.75
0.015,9.4382,16.943
0.016,9.4483,18.085
0.017,9.453,19.176
0.018,9.4541,20.217
0.019,9.4528,21.21
0.02,9.45,22.156
0.021,9.4464,23.057
0.022,9.4424,23.914
0.023,9.4384,24.73
0.024,9.4345,25.506
0.025,9.4309,26.244
0.026,9.4276,26.946
0.027,9.4248,27.613
0.028,9.4222,28.248
0.029,9.4201,28.851
0.03,9.4182,29.425
0.031,9.4166,29.971
0.032,9.4153,30.49
0.033,9.4142,30.983
0.034,9.4133,31.451
0.035,9.4126,31.897
0.036,9.412,32.322
0.037,9.4115,32.725
0.038,9.4111,33.108
0.039,9.4108,33.473
0.04,9.4105,33.82
0.041,9.4102,34.15
0.042,9.41,34.464
0.043,9.4099,34.763
0.044,9.4097,35.047
0.045,9.4096,35.317
0.046,9.4096,35.574
0.047,9.4095,35.819
0.048,9.4095,36.051
0.049,9.4095,36.273
0.05,9.4094,36.483
0.051,9.4094,36.683
0.052,9.4094,36.873
0.053,9.4094,37.053
0.054,9.4094,37.225
0.055,9.4094,37.388
0.056,9.4094,37.543
0.057,9.4094,37.692
0.058,9.4093,37.833
0.059,9.4093,37.966
0.06,9.4093,38.092
0.061,9.4093,38.213
0.062,9.4093,38.328
0.063,9.4093,38.438
0.064,9.4093,38.543
0.065,9.4092,38.643
0.066,9.4092,38.737
0.067,9.4092,38.826
0.068,9.4092,38.912
0.069,9.4092,38.993
0.07,9.4093,39.071
0.071,9.4093,39.146
0.072,9.4093,39.216
0.073,9.4093,39.282
0.074,9.4093,39.346
0.075,9.4093,39.406
0.076,9.4093,39.464
0.077,9.4093,39.519
0.078,9.4093,39.571
0.079,9.4093,39.621
0.08,9.4093,39.668
0.081,9.4093,39.713
0.082,9.4093,39.755
0.083,9.4093,39.796
0.084,9.4093,39.835
0.085,9.4093,39.871
0.086,9.4093,39.905
0.087,9.4093,39.937
0.088,9.4093,39.968
0.089,9.4093,39.997
0.09,9.4093,40.025
0.091,9.4093,40.051
0.092,9.4093,40.076
0.093,9.4093,40.101
0.094,9.4093,40.124
0.095,9.4093,40.147
0.096,9.4093,40.168
0.097,9.4093,40.188
0.098,9.4093,40.206
0.099,9.4093,40.224
0.1,9.4093,40.24
0.101,9.4093,40.256
0.102,9.4093,40.271
0.103,9.4093,40.286
0.104,9.4093,40.3
0.105,9.4093,40.313
0.106,9.4093,40.326
0.107,9.4093,40.339
0.108,9.4093,40.352
0.109,9.4093,40.363
0.11,9.4093,40.374
0.111,9.4093,40.384
0.112,9.4093,40.393
0.113,9.4093,40.402
0.114,9.4093,40.411
0.115,9.4093,40.419
0.116,9.4093,40.427
0.117,9.4093,40.435
0.118,9.4093,40.442
0.119,9.4093,40.45
0.12,9.4093,40.457
0.121,9.4093,40.464
0.122,9.4093,40.47
0.123,9.4093,40.476
0.124,9.4093,40.481
0.125,9.4093,40.486
0.126,9.4093,40.491
0.127,9.4093,40.496
0.128,9.4093,40.501
0.129,9.4093,40.505
0.13,9.4093,40.51
0.131,9.4093,40.514
0.132,9.4093,40.518
0.133,9.4093,40.522
0.134,9.4093,40.525
0.135,9.4093,40.528
0.136,9.4093,40.531
0.137,9.4093,40.534
0.138,9.4093,40.537
0.139,9.4093,40.54
0.14,9.4093,40.542
0.141,9.4093,40.545
0.142,9.4093,40.547
0.143,9.4093,40.549
0.144,9.4093,40.551
0.145,9.4093,40.553
0.146,9.4093,40.555
0.147,9.4093,40.557
0.148,9.4093,40.559
0.149,9.4093,40.561
0.15,9.4093,40.562


==> matlab/heterodimerization/results/heterodim8_fse40.csv <==
0,0,0
0.001,2.3714,0.067149
0.002,4.3323,0.42585
0.003,5.8282,1.1364
0.004,6.9246,2.1389
0.005,7.7169,3.3431
0.006,8.2914,4.6677
0.007,8.7141,6.0515
0.008,9.0316,7.4524
0.009,9.2754,8.8432
0.01,9.4663,10.207
0.011,9.6182,11.534
0.012,9.7405,12.819
0.013,9.8395,14.058
0.014,9.9201,15.251
0.015,9.9857,16.396
0.016,10.039,17.494
0.017,10.082,18.547
0.018,10.118,19.554
0.019,10.146,20.517
0.02,10.168,21.438
0.021,10.186,22.317
0.022,10.201,23.156
0.023,10.212,23.956
0.024,10.221,24.719
0.025,10.228,25.447
0.026,10.233,26.141
0.027,10.237,26.801
0.028,10.24,27.43
0.029,10.242,28.029
0.03,10.244,28.6
0.031,10.245,29.143
0.032,10.246,29.66
0.033,10.246,30.152
0.034,10.246,30.62
0.035,10.246,31.065
0.036,10.246,31.489
0.037,10.246,31.892
0.038,10.246,32.276
0.039,10.246,32.641
0.04,10.246,32.988
0.041,10.246,33.318
0.042,10.245,33.632
0.043,10.245,33.931
0.044,10.245,34.215
0.045,10.245,34.485
0.046,10.245,34.743
0.047,10.245,34.987
0.048,10.244,35.22
0.049,10.244,35.441
0.05,10.244,35.652
0.051,10.244,35.853
0.052,10.244,36.043
0.053,10.244,36.224
0.054,10.244,36.397
0.055,10.244,36.561
0.056,10.244,36.717
0.057,10.244,36.865
0.058,10.244,37.006
0.059,10.244,37.141
0.06,10.243,37.268
0.061,10.243,37.39
0.062,10.243,37.505
0.063,10.243,37.615
0.064,10.243,37.72
0.065,10.243,37.819
0.066,10.244,37.913
0.067,10.244,38.003
0.068,10.244,38.089
0.069,10.244,38.17
0.07,10.244,38.248
0.071,10.244,38.321
0.072,10.244,38.391
0.073,10.244,38.458
0.074,10.244,38.521
0.075,10.244,38.58
0.076,10.244,38.637
0.077,10.244,38.69
0.078,10.244,38.741
0.079,10.244,38.79
0.08,10.244,38.837
0.081,10.244,38.881
0.082,10.244,38.924
0.083,10.244,38.964
0.084,10.244,39.002
0.085,10.244,39.037
0.086,10.244,39.072
0.087,10.244,39.104
0.088,10.244,39.135
0.089,10.244,39.165
0.09,10.244,39.194
0.091,10.244,39.222
0.092,10.243,39.247
0.093,10.243,39.272
0.094,10.243,39.295
0.095,10.243,39.317
0.096,10.243,39.338
0.097,10.243,39.358
0.098,10.244,39.377
0.099,10.244,39.396
0.1,10.244,39.414
0.101,10.244,39.43
0.102,10.244,39.446
0.103,10.244,39.461
0.104,10.244,39.475
0.105,10.244,39.488
0.106,10.244,39.501
0.107,10.244,39.514
0.108,10.244,39.526
0.109,10.244,39.537
0.11,10.244,39.548
0.111,10.244,39.558
0.112,10.244,39.568
0.113,10.244,39.577
0.114,10.244,39.585
0.115,10.244,39.594
0.116,10.244,39.602
0.117,10.244,39.609
0.118,10.244,39.617
0.119,10.244,39.623
0.12,10.244,39.629
0.121,10.244,39.635
0.122,10.244,39.64
0.123,10.244,39.646
0.124,10.244,39.65
0.125,10.244,39.655
0.126,10.244,39.66
0.127,10.244,39.664
0.128,10.244,39.668
0.129,10.244,39.672
0.13,10.244,39.676
0.131,10.244,39.68
0.132,10.244,39.684
0.133,10.244,39.687
0.134,10.244,39.69
0.135,10.244,39.693
0.136,10.244,39.696
0.137,10.244,39.698
0.138,10.244,39.7
0.139,10.244,39.703
0.14,10.244,39.705
0.141,10.244,39.707
0.142,10.244,39.709
0.143,10.244,39.711
0.144,10.244,39.713
0.145,10.244,39.715
0.146,10.244,39.717
0.147,10.244,39.719
0.148,10.244,39.721
0.149,10.244,39.723
0.15,10.244,39.725


==> matlab/heterodimerization/results/heterodim8_fse50.csv <==
0,0,0
0.001,2.3714,0.067149
0.002,4.3323,0.42584
0.003,5.8284,1.1362
0.004,6.9259,2.1376
0.005,7.7209,3.339
0.006,8.3008,4.6583
0.007,8.732,6.0336
0.008,9.0612,7.4228
0.009,9.3199,8.7987
0.01,9.5285,10.145
0.011,9.7005,11.452
0.012,9.8447,12.715
0.013,9.9671,13.931
0.014,10.072,15.099
0.015,10.162,16.219
0.016,10.24,17.293
0.017,10.308,18.321
0.018,10.366,19.305
0.019,10.417,20.246
0.02,10.461,21.145
0.021,10.499,22.004
0.022,10.532,22.824
0.023,10.561,23.607
0.024,10.586,24.354
0.025,10.607,25.068
0.026,10.626,25.748
0.027,10.642,26.396
0.028,10.655,27.015
0.029,10.667,27.604
0.03,10.677,28.166
0.031,10.686,28.701
0.032,10.694,29.211
0.033,10.7,29.697
0.034,10.706,30.16
0.035,10.711,30.601
0.036,10.715,31.02
0.037,10.718,31.42
0.038,10.721,31.8
0.039,10.724,32.163
0.04,10.726,32.507
0.041,10.728,32.835
0.042,10.73,33.148
0.043,10.731,33.445
0.044,10.732,33.728
0.045,10.733,33.997
0.046,10.734,34.253
0.047,10.735,34.497
0.048,10.736,34.729
0.049,10.736,34.95
0.05,10.737,35.16
0.051,10.737,35.36
0.052,10.737,35.55
0.053,10.738,35.731
0.054,10.738,35.903
0.055,10.738,36.067
0.056,10.738,36.223
0.057,10.738,36.371
0.058,10.738,36.512
0.059,10.738,36.646
0.06,10.739,36.774
0.061,10.739,36.895
0.062,10.739,37.01
0.063,10.739,37.12
0.064,10.739,37.225
0.065,10.739,37.324
0.066,10.739,37.419
0.067,10.739,37.509
0.068,10.739,37.594
0.069,10.739,37.675
0.07,10.739,37.753
0.071,10.739,37.826
0.072,10.739,37.896
0.073,10.739,37.963
0.074,10.739,38.026
0.075,10.739,38.086
0.076,10.739,38.144
0.077,10.739,38.198
0.078,10.739,38.25
0.079,10.739,38.299
0.08,10.739,38.345
0.081,10.739,38.389
0.082,10.739,38.431
0.083,10.739,38.471
0.084,10.739,38.509
0.085,10.739,38.545
0.086,10.739,38.58
0.087,10.739,38.613
0.088,10.739,38.644
0.089,10.739,38.673
0.09,10.739,38.701
0.091,10.739,38.728
0.092,10.739,38.753
0.093,10.739,38.778
0.094,10.739,38.801
0.095,10.739,38.823
0.096,10.739,38.845
0.097,10.739,38.865
0.098,10.739,38.884
0.099,10.739,38.902
0.1,10.739,38.919
0.101,10.739,38.935
0.102,10.739,38.951
0.103,10.739,38.966
0.104,10.739,38.981
0.105,10.739,38.994
0.106,10.739,39.007
0.107,10.739,39.019
0.108,10.739,39.031
0.109,10.739,39.042
0.11,10.739,39.053
0.111,10.739,39.063
0.112,10.739,39.073
0.113,10.739,39.082
0.114,10.739,39.091
0.115,10.739,39.099
0.116,10.739,39.107
0.117,10.739,39.114
0.118,10.739,39.121
0.119,10.739,39.128
0.12,10.739,39.135
0.121,10.739,39.141
0.122,10.739,39.147
0.123,10.739,39.152
0.124,10.739,39.157
0.125,10.739,39.162
0.126,10.739,39.166
0.127,10.739,39.171
0.128,10.739,39.175
0.129,10.739,39.179
0.13,10.739,39.182
0.131,10.739,39.186
0.132,10.739,39.189
0.133,10.739,39.192
0.134,10.739,39.195
0.135,10.739,39.199
0.136,10.739,39.202
0.137,10.739,39.205
0.138,10.739,39.207
0.139,10.739,39.21
0.14,10.739,39.212
0.141,10.739,39.214
0.142,10.739,39.216
0.143,10.739,39.218
0.144,10.739,39.22
0.145,10.739,39.222
0.146,10.739,39.224
0.147,10.739,39.225
0.148,10.739,39.227
0.149,10.739,39.229
0.15,10.739,39.231


==> matlab/heterodimerization/results/heterodim8_runtimes1_fse.csv <==
0.82231,2.5133,7.3074,18.262,40.214
0.047111,0.45982,2.6594,8.3802,20.723
0.048742,0.46073,2.6044,8.2539,20.52
0.045993,0.46789,2.6192,8.2371,20.301
0.066978,0.53114,2.7506,8.5945,20.803
0.071676,0.46543,2.6026,8.28,20.5
0.046946,0.45876,2.6016,8.2578,20.424
0.052361,0.46378,2.6133,8.2759,20.483
0.054456,0.46544,2.6168,8.2291,20.739
0.054797,0.46071,2.6081,8.2097,20.616


==> matlab/heterodimerization/results/heterodim8_runtimes2_fse.csv <==
0.36176,1.316,4.4406,11.689,26.674
0.047169,0.48464,2.6088,8.4681,21.667
0.045985,0.47379,2.6106,8.4376,23.152
0.045306,0.47243,2.6009,8.4299,21.844
0.045719,0.47413,2.6575,8.5209,22.579
0.045741,0.48687,2.5942,8.4622,22.118
0.04443,0.47499,2.6063,8.439,21.056
0.044569,0.47418,2.7882,8.431,20.999
0.044789,0.4749,2.5956,8.69,20.948
0.0464,0.47324,2.6246,8.4817,21.1


==> matlab/schloegl/schloeglMod_emre20.csv <==
0,200
0.02002,198.05
0.04004,196.2
0.06006,194.44
0.08008,192.78
0.1001,191.19
0.12012,189.69
0.14014,188.26
0.16016,186.9
0.18018,185.6
0.2002,184.36
0.22022,183.19
0.24024,182.06
0.26026,180.99
0.28028,179.96
0.3003,178.98
0.32032,178.04
0.34034,177.15
0.36036,176.29
0.38038,175.46
0.4004,174.67
0.42042,173.91
0.44044,173.18
0.46046,172.48
0.48048,171.81
0.5005,171.17
0.52052,170.55
0.54054,169.95
0.56056,169.37
0.58058,168.82
0.6006,168.29
0.62062,167.77
0.64064,167.28
0.66066,166.8
0.68068,166.34
0.7007,165.89
0.72072,165.47
0.74074,165.05
0.76076,164.65
0.78078,164.27
0.8008,163.89
0.82082,163.53
0.84084,163.18
0.86086,162.85
0.88088,162.52
0.9009,162.21
0.92092,161.9
0.94094,161.61
0.96096,161.32
0.98098,161.04
1.001,160.78
1.021,160.52
1.041,160.27
1.0611,160.02
1.0811,159.79
1.1011,159.56
1.1211,159.34
1.1411,159.12
1.1612,158.92
1.1812,158.71
1.2012,158.52
1.2212,158.33
1.2412,158.15
1.2613,157.97
1.2813,157.8
1.3013,157.63
1.3213,157.46
1.3413,157.31
1.3614,157.15
1.3814,157.01
1.4014,156.86
1.4214,156.72
1.4414,156.58
1.4615,156.45
1.4815,156.32
1.5015,156.2
1.5215,156.08
1.5415,155.96
1.5616,155.85
1.5816,155.74
1.6016,155.63
1.6216,155.52
1.6416,155.42
1.6617,155.32
1.6817,155.23
1.7017,155.13
1.7217,155.04
1.7417,154.96
1.7618,154.87
1.7818,154.79
1.8018,154.71
1.8218,154.63
1.8418,154.55
1.8619,154.48
1.8819,154.41
1.9019,154.34
1.9219,154.27
1.9419,154.2
1.962,154.14
1.982,154.08
2.002,154.01
2.022,153.96
2.042,153.9
2.0621,153.84
2.0821,153.79
2.1021,153.73
2.1221,153.68
2.1421,153.63
2.1622,153.58
2.1822,153.54
2.2022,153.49
2.2222,153.45
2.2422,153.4
2.2623,153.36
2.2823,153.32
2.3023,153.28
2.3223,153.24
2.3423,153.2
2.3624,153.17
2.3824,153.13
2.4024,153.1
2.4224,153.06
2.4424,153.03
2.4625,153
2.4825,152.97
2.5025,152.94
2.5225,152.91
2.5425,152.88
2.5626,152.85
2.5826,152.82
2.6026,152.8
2.6226,152.77
2.6426,152.75
2.6627,152.72
2.6827,152.7
2.7027,152.67
2.7227,152.65
2.7427,152.63
2.7628,152.61
2.7828,152.59
2.8028,152.57
2.8228,152.55
2.8428,152.53
2.8629,152.51
2.8829,152.49
2.9029,152.48
2.9229,152.46
2.9429,152.44
2.963,152.43
2.983,152.41
3.003,152.4
3.023,152.38
3.043,152.37
3.0631,152.35
3.0831,152.34
3.1031,152.33
3.1231,152.31
3.1431,152.3
3.1632,152.29
3.1832,152.28
3.2032,152.27
3.2232,152.25
3.2432,152.24
3.2633,152.23
3.2833,152.22
3.3033,152.21
3.3233,152.2
3.3433,152.19
3.3634,152.18
3.3834,152.18
3.4034,152.17
3.4234,152.16
3.4434,152.15
3.4635,152.14
3.4835,152.13
3.5035,152.13
3.5235,152.12
3.5435,152.11
3.5636,152.1
3.5836,152.1
3.6036,152.09
3.6236,152.09
3.6436,152.08
3.6637,152.07
3.6837,152.07
3.7037,152.06
3.7237,152.06
3.7437,152.05
3.7638,152.04
3.7838,152.04
3.8038,152.03
3.8238,152.03
3.8438,152.03
3.8639,152.02
3.8839,152.02
3.9039,152.01
3.9239,152.01
3.9439,152
3.964,152
3.984,152
4.004,151.99
4.024,151.99
4.044,151.98
4.0641,151.98
4.0841,151.98
4.1041,151.97
4.1241,151.97
4.1441,151.97
4.1642,151.96
4.1842,151.96
4.2042,151.96
4.2242,151.96
4.2442,151.95
4.2643,151.95
4.2843,151.95
4.3043,151.95
4.3243,151.94
4.3443,151.94
4.3644,151.94
4.3844,151.94
4.4044,151.93
4.4244,151.93
4.4444,151.93
4.4645,151.93
4.4845,151.93
4.5045,151.92
4.5245,151.92
4.5445,151.92
4.5646,151.92
4.5846,151.92
4.6046,151.92
4.6246,151.91
4.6446,151.91
4.6647,151.91
4.6847,151.91
4.7047,151.91
4.7247,151.91
4.7447,151.91
4.7648,151.9
4.7848,151.9
4.8048,151.9
4.8248,151.9
4.8448,151.9
4.8649,151.9
4.8849,151.9
4.9049,151.9
4.9249,151.9
4.9449,151.89
4.965,151.89
4.985,151.89
5.005,151.89
5.025,151.89
5.045,151.89
5.0651,151.89
5.0851,151.89
5.1051,151.89
5.1251,151.89
5.1451,151.89
5.1652,151.88
5.1852,151.88
5.2052,151.88
5.2252,151.88
5.2452,151.88
5.2653,151.88
5.2853,151.88
5.3053,151.88
5.3253,151.88
5.3453,151.88
5.3654,151.88
5.3854,151.88
5.4054,151.88
5.4254,151.88
5.4454,151.88
5.4655,151.88
5.4855,151.88
5.5055,151.87
5.5255,151.87
5.5455,151.87
5.5656,151.87
5.5856,151.87
5.6056,151.87
5.6256,151.87
5.6456,151.87
5.6657,151.87
5.6857,151.87
5.7057,151.87
5.7257,151.87
5.7457,151.87
5.7658,151.87
5.7858,151.87
5.8058,151.87
5.8258,151.87
5.8458,151.87
5.8659,151.87
5.8859,151.87
5.9059,151.87
5.9259,151.87
5.9459,151.87
5.966,151.87
5.986,151.87
6.006,151.87
6.026,151.87
6.046,151.87
6.0661,151.87
6.0861,151.87
6.1061,151.87
6.1261,151.87
6.1461,151.87
6.1662,151.86
6.1862,151.86
6.2062,151.86
6.2262,151.86
6.2462,151.86
6.2663,151.86
6.2863,151.86
6.3063,151.86
6.3263,151.86
6.3463,151.86
6.3664,151.86
6.3864,151.86
6.4064,151.86
6.4264,151.86
6.4464,151.86
6.4665,151.86
6.4865,151.86
6.5065,151.86
6.5265,151.86
6.5465,151.86
6.5666,151.86
6.5866,151.86
6.6066,151.86
6.6266,151.86
6.6466,151.86
6.6667,151.86
6.6867,151.86
6.7067,151.86
6.7267,151.86
6.7467,151.86
6.7668,151.86
6.7868,151.86
6.8068,151.86
6.8268,151.86
6.8468,151.86
6.8669,151.86
6.8869,151.86
6.9069,151.86
6.9269,151.86
6.9469,151.86
6.967,151.86
6.987,151.86
7.007,151.86
7.027,151.86
7.047,151.86
7.0671,151.86
7.0871,151.86
7.1071,151.86
7.1271,151.86
7.1471,151.86
7.1672,151.86
7.1872,151.86
7.2072,151.86
7.2272,151.86
7.2472,151.86
7.2673,151.86
7.2873,151.86
7.3073,151.86
7.3273,151.86
7.3473,151.86
7.3674,151.86
7.3874,151.86
7.4074,151.86
7.4274,151.86
7.4474,151.86
7.4675,151.86
7.4875,151.86
7.5075,151.86
7.5275,151.86
7.5475,151.86
7.5676,151.86
7.5876,151.86
7.6076,151.86
7.6276,151.86
7.6476,151.86
7.6677,151.86
7.6877,151.86
7.7077,151.86
7.7277,151.86
7.7477,151.86
7.7678,151.86
7.7878,151.86
7.8078,151.86
7.8278,151.86
7.8478,151.86
7.8679,151.86
7.8879,151.86
7.9079,151.86
7.9279,151.86
7.9479,151.86
7.968,151.86
7.988,151.86
8.008,151.86
8.028,151.86
8.048,151.86
8.0681,151.86
8.0881,151.86
8.1081,151.86
8.1281,151.86
8.1481,151.86
8.1682,151.86
8.1882,151.86
8.2082,151.86
8.2282,151.86
8.2482,151.86
8.2683,151.86
8.2883,151.86
8.3083,151.86
8.3283,151.86
8.3483,151.86
8.3684,151.86
8.3884,151.86
8.4084,151.86
8.4284,151.86
8.4484,151.86
8.4685,151.86
8.4885,151.86
8.5085,151.86
8.5285,151.86
8.5485,151.86
8.5686,151.86
8.5886,151.86
8.6086,151.86
8.6286,151.86
8.6486,151.86
8.6687,151.86
8.6887,151.86
8.7087,151.86
8.7287,151.86
8.7487,151.86
8.7688,151.86
8.7888,151.86
8.8088,151.86
8.8288,151.86
8.8488,151.86
8.8689,151.86
8.8889,151.86
8.9089,151.86
8.9289,151.86
8.9489,151.86
8.969,151.86
8.989,151.86
9.009,151.86
9.029,151.86
9.049,151.86
9.0691,151.86
9.0891,151.86
9.1091,151.86
9.1291,151.86
9.1491,151.86
9.1692,151.86
9.1892,151.86
9.2092,151.86
9.2292,151.86
9.2492,151.86
9.2693,151.86
9.2893,151.86
9.3093,151.86
9.3293,151.86
9.3493,151.86
9.3694,151.86
9.3894,151.86
9.4094,151.86
9.4294,151.86
9.4494,151.86
9.4695,151.86
9.4895,151.86
9.5095,151.86
9.5295,151.86
9.5495,151.86
9.5696,151.86
9.5896,151.86
9.6096,151.86
9.6296,151.86
9.6496,151.86
9.6697,151.86
9.6897,151.86
9.7097,151.86
9.7297,151.86
9.7497,151.86
9.7698,151.86
9.7898,151.86
9.8098,151.86
9.8298,151.86
9.8498,151.86
9.8699,151.86
9.8899,151.86
9.9099,151.86
9.9299,151.86
9.9499,151.86
9.97,151.86
9.99,151.86
10.01,151.86
10.03,151.86
10.05,151.86
10.07,151.86
10.09,151.86
10.11,151.86
10.13,151.86
10.15,151.86
10.17,151.86
10.19,151.86
10.21,151.86
10.23,151.86
10.25,151.86
10.27,151.86
10.29,151.86
10.31,151.86
10.33,151.86
10.35,151.86
10.37,151.86
10.39,151.86
10.41,151.86
10.43,151.86
10.45,151.86
10.47,151.86
10.49,151.86
10.511,151.86
10.531,151.86
10.551,151.86
10.571,151.86
10.591,151.86
10.611,151.86
10.631,151.86
10.651,151.86
10.671,151.86
10.691,151.86
10.711,151.86
10.731,151.86
10.751,151.86
10.771,151.86
10.791,151.86
10.811,151.86
10.831,151.86
10.851,151.86
10.871,151.86
10.891,151.86
10.911,151.86
10.931,151.86
10.951,151.86
10.971,151.86
10.991,151.86
11.011,151.86
11.031,151.86
11.051,151.86
11.071,151.86
11.091,151.86
11.111,151.86
11.131,151.86
11.151,151.86
11.171,151.86
11.191,151.86
11.211,151.86
11.231,151.86
11.251,151.86
11.271,151.86
11.291,151.86
11.311,151.86
11.331,151.86
11.351,151.86
11.371,151.86
11.391,151.86
11.411,151.86
11.431,151.86
11.451,151.86
11.471,151.86
11.491,151.86
11.512,151.86
11.532,151.86
11.552,151.86
11.572,151.86
11.592,151.86
11.612,151.86
11.632,151.86
11.652,151.86
11.672,151.86
11.692,151.86
11.712,151.86
11.732,151.86
11.752,151.86
11.772,151.86
11.792,151.86
11.812,151.86
11.832,151.86
11.852,151.86
11.872,151.86
11.892,151.86
11.912,151.86
11.932,151.86
11.952,151.86
11.972,151.86
11.992,151.86
12.012,151.86
12.032,151.86
12.052,151.86
12.072,151.86
12.092,151.86
12.112,151.86
12.132,151.86
12.152,151.86
12.172,151.86
12.192,151.86
12.212,151.86
12.232,151.86
12.252,151.86
12.272,151.86
12.292,151.86
12.312,151.86
12.332,151.86
12.352,151.86
12.372,151.86
12.392,151.86
12.412,151.86
12.432,151.86
12.452,151.86
12.472,151.86
12.492,151.86
12.513,151.86
12.533,151.86
12.553,151.86
12.573,151.86
12.593,151.86
12.613,151.86
12.633,151.86
12.653,151.86
12.673,151.86
12.693,151.86
12.713,151.86
12.733,151.86
12.753,151.86
12.773,151.86
12.793,151.86
12.813,151.86
12.833,151.86
12.853,151.86
12.873,151.86
12.893,151.86
12.913,151.86
12.933,151.86
12.953,151.86
12.973,151.86
12.993,151.86
13.013,151.86
13.033,151.86
13.053,151.86
13.073,151.86
13.093,151.86
13.113,151.86
13.133,151.86
13.153,151.86
13.173,151.86
13.193,151.86
13.213,151.86
13.233,151.86
13.253,151.86
13.273,151.86
13.293,151.86
13.313,151.86
13.333,151.86
13.353,151.86
13.373,151.86
13.393,151.86
13.413,151.86
13.433,151.86
13.453,151.86
13.473,151.86
13.493,151.86
13.514,151.86
13.534,151.86
13.554,151.86
13.574,151.86
13.594,151.86
13.614,151.86
13.634,151.86
13.654,151.86
13.674,151.86
13.694,151.86
13.714,151.86
13.734,151.86
13.754,151.86
13.774,151.86
13.794,151.86
13.814,151.86
13.834,151.86
13.854,151.86
13.874,151.86
13.894,151.86
13.914,151.86
13.934,151.86
13.954,151.86
13.974,151.86
13.994,151.86
14.014,151.86
14.034,151.86
14.054,151.86
14.074,151.86
14.094,151.86
14.114,151.86
14.134,151.86
14.154,151.86
14.174,151.86
14.194,151.86
14.214,151.86
14.234,151.86
14.254,151.86
14.274,151.86
14.294,151.86
14.314,151.86
14.334,151.86
14.354,151.86
14.374,151.86
14.394,151.86
14.414,151.86
14.434,151.86
14.454,151.86
14.474,151.86
14.494,151.86
14.515,151.86
14.535,151.86
14.555,151.86
14.575,151.86
14.595,151.86
14.615,151.86
14.635,151.86
14.655,151.86
14.675,151.86
14.695,151.86
14.715,151.86
14.735,151.86
14.755,151.86
14.775,151.86
14.795,151.86
14.815,151.86
14.835,151.86
14.855,151.86
14.875,151.86
14.895,151.86
14.915,151.86
14.935,151.86
14.955,151.86
14.975,151.86
14.995,151.86
15.015,151.86
15.035,151.86
15.055,151.86
15.075,151.86
15.095,151.86
15.115,151.86
15.135,151.86
15.155,151.86
15.175,151.86
15.195,151.86
15.215,151.86
15.235,151.86
15.255,151.86
15.275,151.86
15.295,151.86
15.315,151.86
15.335,151.86
15.355,151.86
15.375,151.86
15.395,151.86
15.415,151.86
15.435,151.86
15.455,151.86
15.475,151.86
15.495,151.86
15.516,151.86
15.536,151.86
15.556,151.86
15.576,151.86
15.596,151.86
15.616,151.86
15.636,151.86
15.656,151.86
15.676,151.86
15.696,151.86
15.716,151.86
15.736,151.86
15.756,151.86
15.776,151.86
15.796,151.86
15.816,151.86
15.836,151.86
15.856,151.86
15.876,151.86
15.896,151.86
15.916,151.86
15.936,151.86
15.956,151.86
15.976,151.86
15.996,151.86
16.016,151.86
16.036,151.86
16.056,151.86
16.076,151.86
16.096,151.86
16.116,151.86
16.136,151.86
16.156,151.86
16.176,151.86
16.196,151.86
16.216,151.86
16.236,151.86
16.256,151.86
16.276,151.86
16.296,151.86
16.316,151.86
16.336,151.86
16.356,151.86
16.376,151.86
16.396,151.86
16.416,151.86
16.436,151.86
16.456,151.86
16.476,151.86
16.496,151.86
16.517,151.86
16.537,151.86
16.557,151.86
16.577,151.86
16.597,151.86
16.617,151.86
16.637,151.86
16.657,151.86
16.677,151.86
16.697,151.86
16.717,151.86
16.737,151.86
16.757,151.86
16.777,151.86
16.797,151.86
16.817,151.86
16.837,151.86
16.857,151.86
16.877,151.86
16.897,151.86
16.917,151.86
16.937,151.86
16.957,151.86
16.977,151.86
16.997,151.86
17.017,151.86
17.037,151.86
17.057,151.86
17.077,151.86
17.097,151.86
17.117,151.86
17.137,151.86
17.157,151.86
17.177,151.86
17.197,151.86
17.217,151.86
17.237,151.86
17.257,151.86
17.277,151.86
17.297,151.86
17.317,151.86
17.337,151.86
17.357,151.86
17.377,151.86
17.397,151.86
17.417,151.86
17.437,151.86
17.457,151.86
17.477,151.86
17.497,151.86
17.518,151.86
17.538,151.86
17.558,151.86
17.578,151.86
17.598,151.86
17.618,151.86
17.638,151.86
17.658,151.86
17.678,151.86
17.698,151.86
17.718,151.86
17.738,151.86
17.758,151.86
17.778,151.86
17.798,151.86
17.818,151.86
17.838,151.86
17.858,151.86
17.878,151.86
17.898,151.86
17.918,151.86
17.938,151.86
17.958,151.86
17.978,151.86
17.998,151.86
18.018,151.86
18.038,151.86
18.058,151.86
18.078,151.86
18.098,151.86
18.118,151.86
18.138,151.86
18.158,151.86
18.178,151.86
18.198,151.86
18.218,151.86
18.238,151.86
18.258,151.86
18.278,151.86
18.298,151.86
18.318,151.86
18.338,151.86
18.358,151.86
18.378,151.86
18.398,151.86
18.418,151.86
18.438,151.86
18.458,151.86
18.478,151.86
18.498,151.86
18.519,151.86
18.539,151.86
18.559,151.86
18.579,151.86
18.599,151.86
18.619,151.86
18.639,151.86
18.659,151.86
18.679,151.86
18.699,151.86
18.719,151.86
18.739,151.86
18.759,151.86
18.779,151.86
18.799,151.86
18.819,151.86
18.839,151.86
18.859,151.86
18.879,151.86
18.899,151.86
18.919,151.86
18.939,151.86
18.959,151.86
18.979,151.86
18.999,151.86
19.019,151.86
19.039,151.86
19.059,151.86
19.079,151.86
19.099,151.86
19.119,151.86
19.139,151.86
19.159,151.86
19.179,151.86
19.199,151.86
19.219,151.86
19.239,151.86
19.259,151.86
19.279,151.86
19.299,151.86
19.319,151.86
19.339,151.86
19.359,151.86
19.379,151.86
19.399,151.86
19.419,151.86
19.439,151.86
19.459,151.86
19.479,151.86
19.499,151.86
19.52,151.86
19.54,151.86
19.56,151.86
19.58,151.86
19.6,151.86
19.62,151.86
19.64,151.86
19.66,151.86
19.68,151.86
19.7,151.86
19.72,151.86
19.74,151.86
19.76,151.86
19.78,151.86
19.8,151.86
19.82,151.86
19.84,151.86
19.86,151.86
19.88,151.86
19.9,151.86
19.92,151.86
19.94,151.86
19.96,151.86
19.98,151.86
20,151.86


==> matlab/schloegl/schloeglMod_mec20.csv <==
0,200
0.1005,196.51
0.20101,192.94
0.30151,189.33
0.40201,185.69
0.50251,182.06
0.60302,178.45
0.70352,174.9
0.80402,171.42
0.90452,168.02
1.005,164.74
1.1055,161.56
1.206,158.51
1.3065,155.58
1.407,152.77
1.5075,150.07
1.608,147.48
1.7085,145
1.809,142.6
1.9095,140.28
2.0101,138.02
2.1106,135.83
2.2111,133.68
2.3116,131.57
2.4121,129.5
2.5126,127.47
2.6131,125.45
2.7136,123.47
2.8141,121.51
2.9146,119.59
3.0151,117.69
3.1156,115.83
3.2161,114.02
3.3166,112.25
3.4171,110.53
3.5176,108.86
3.6181,107.26
3.7186,105.73
3.8191,104.26
3.9196,102.87
4.0201,101.55
4.1206,100.31
4.2211,99.147
4.3216,98.059
4.4221,97.046
4.5226,96.107
4.6231,95.239
4.7236,94.44
4.8241,93.706
4.9246,93.034
5.0251,92.421
5.1256,91.862
5.2261,91.353
5.3266,90.892
5.4271,90.475
5.5276,90.097
5.6281,89.757
5.7286,89.45
5.8291,89.174
5.9296,88.925
6.0302,88.702
6.1307,88.502
6.2312,88.322
6.3317,88.161
6.4322,88.018
6.5327,87.889
6.6332,87.774
6.7337,87.671
6.8342,87.579
6.9347,87.497
7.0352,87.423
7.1357,87.358
7.2362,87.299
7.3367,87.247
7.4372,87.201
7.5377,87.16
7.6382,87.123
7.7387,87.09
7.8392,87.06
7.9397,87.034
8.0402,87.011
8.1407,86.99
8.2412,86.972
8.3417,86.955
8.4422,86.941
8.5427,86.928
8.6432,86.916
8.7437,86.906
8.8442,86.897
8.9447,86.888
9.0452,86.881
9.1457,86.875
9.2462,86.869
9.3467,86.864
9.4472,86.859
9.5477,86.855
9.6482,86.851
9.7487,86.848
9.8492,86.845
9.9497,86.843
10.05,86.84
10.151,86.838
10.251,86.837
10.352,86.835
10.452,86.834
10.553,86.832
10.653,86.831
10.754,86.83
10.854,86.829
10.955,86.828
11.055,86.828
11.156,86.827
11.256,86.827
11.357,86.826
11.457,86.826
11.558,86.825
11.658,86.825
11.759,86.825
11.859,86.824
11.96,86.824
12.06,86.824
12.161,86.824
12.261,86.823
12.362,86.823
12.462,86.823
12.563,86.823
12.663,86.823
12.764,86.823
12.864,86.823
12.965,86.823
13.065,86.823
13.166,86.822
13.266,86.822
13.367,86.822
13.467,86.822
13.568,86.822
13.668,86.822
13.769,86.822
13.869,86.822
13.97,86.822
14.07,86.822
14.171,86.822
14.271,86.822
14.372,86.822
14.472,86.822
14.573,86.822
14.673,86.822
14.774,86.822
14.874,86.822
14.975,86.822
15.075,86.822
15.176,86.822
15.276,86.822
15.377,86.822
15.477,86.822
15.578,86.822
15.678,86.822
15.779,86.822
15.879,86.822
15.98,86.822
16.08,86.822
16.181,86.822
16.281,86.822
16.382,86.822
16.482,86.822
16.583,86.822
16.683,86.822
16.784,86.822
16.884,86.822
16.985,86.822
17.085,86.822
17.186,86.822
17.286,86.822
17.387,86.822
17.487,86.822
17.588,86.822
17.688,86.822
17.789,86.822
17.889,86.822
17.99,86.822
18.09,86.822
18.191,86.822
18.291,86.822
18.392,86.822
18.492,86.822
18.593,86.822
18.693,86.822
18.794,86.822
18.894,86.822
18.995,86.822
19.095,86.822
19.196,86.822
19.296,86.822
19.397,86.822
19.497,86.822
19.598,86.822
19.698,86.822
19.799,86.822
19.899,86.822
20,86.822

